Atomic RMI 2: Highly Parallel Pessimistic Distributed Transactional Memory

Distributed Transactional Memory (DTM) is an emerging approach to distributed synchronization based on the application of the transaction abstraction to distributed computation. DTM comes in several system models, but the control flow model (CF) is particularly powerful, since it allows transactions to delegate computation to remote nodes as well as access shared data. However, there are no existing CF DTM systems that perform on par with state-of-the-art systems operating in other models. Hence, we introduce a CF DTM synchronization algorithm, OptSVA-CF. It supports fine-grained pessimistic concurrency control, so it avoids aborts, and thus avoids problems with irrevocable operations. Furthermore, it uses early release and asynchrony to parallelize concurrent transactions to a high degree, while retaining strong safety properties. We implement it as Atomic RMI 2, in effect producing a CF DTM system that, as our evaluation shows, can outperform a state-of-the-art non-CF DTM such as HyFlow2.

==> fig/hot.new.csv <==
set,benchmark,threads,hosts,ballast,arrays,locality,history,hot writes,hot reads,mild writes,mild reads,cold inner writes,cold inner reads,cold outer writes,cold outer reads,inner scaler,outer scaler,inner nops,outer nops,TRANSACTIONS,READ_ONLY,WRITE_ONLY,RETRIES,ABORTS,COMMITS,EXECUTION_TIME,MEAN_FLOW_TIME,MEAN_SETUP_TIME,THROUGHPUT
testset,eigen.atomicrmi.optsva,2,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,160,0,0,160,0,160,2284692713.0,12383508.912890624,234441.22890625,70.0312996528
testset,eigen.atomicrmi.sva,2,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,160,0,0,160,0,160,2119765707.125,12006899.62578125,97527.2078125,75.4800398288
testset,eigen.reflow,2,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,160,0,0,198,29,131,1959600335.875,11236131.92109375,806.04921875,81.649302192
testset,eigen.rwlocks,2,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,160,0,0,160,0,160,1567042315.4375,8703561.087890625,232929.9359375,102.1031777024
testset,eigen.rwlocks.er,2,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,160,0,0,160,0,160,1287041285.25,7069719.650390625,192234.183984375,124.316136424
testset,eigen.mutex,2,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,160,0,0,160,0,160,2311695164.625,13277422.384375,122097.162109375,69.2132779648
testset,eigen.mutex.er,2,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,160,0,0,160,0,160,1965972150.375,11431493.755078126,103851.6625,81.3846727024
testset,eigen.glock,2,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,160,0,0,160,0,160,13185525440.75,81540035.29648438,238.86953125,12.1345183184
testset,eigen.atomicrmi.optsva,5,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,10024178273.9375,14855642.067578126,108284.40703125,63.8456322816
testset,eigen.atomicrmi.sva,5,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,19184710150.1875,29274636.478515625,40400.825,33.359899368
testset,eigen.reflow,5,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,1195,265,375,11672753658.1875,17492110.552246094,266.4615234375,54.8285364992
testset,eigen.rwlocks,5,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,15380767645.625,23151971.937304687,111513.84697265625,41.6104068896
testset,eigen.rwlocks.er,5,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,10955391808.0,16106218.39140625,173473.99033203124,58.418723056
testset,eigen.mutex,5,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,27300108229.9375,41830792.13583984,59495.35224609375,23.443130504
testset,eigen.mutex.er,5,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,22493723712.625,34461403.54638672,87900.38876953124,28.4523811248
testset,eigen.glock,5,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,186202610178.0625,290110883.69208986,228.79794921875,3.4371161568
testset,eigen.atomicrmi.optsva,9,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,28052500001.75,20964823.238378905,112746.85532226562,45.62873184
testset,eigen.atomicrmi.sva,9,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,75375533761.6875,58101459.3625,47217.396728515625,16.981637624
testset,eigen.reflow,9,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,3318,689,591,35232193019.125,26801362.780175783,147.23115234375,36.3304095008
testset,eigen.rwlocks,9,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,48903228437.0625,37436368.42641602,84217.05732421875,26.174141072
testset,eigen.rwlocks.er,9,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,40821437966.875,31132688.488671876,119999.46025390625,31.3560732736
testset,eigen.mutex,9,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,97556643945.5625,75406997.37026367,56315.737109375,13.1205825488
testset,eigen.mutex.er,9,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,85912771952.5625,66284824.57504883,118942.32856445313,14.898832512
testset,eigen.glock,9,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,705630418916.4375,550648969.8331543,148.61650390625,1.8139807552
testset,eigen.atomicrmi.optsva,17,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,100139617742.9375,38419154.65275879,91622.93544921876,25.5643076912
testset,eigen.atomicrmi.sva,17,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,268155856469.5625,104001326.30913086,43311.55849609375,9.5466868928
testset,eigen.reflow,17,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,9457,1657,903,109618845532.4375,42162816.243823245,104.544140625,23.3536486144
testset,eigen.rwlocks,17,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,181477265634.1875,70241553.23205566,85748.4528564453,14.106450144
testset,eigen.rwlocks.er,17,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,139970120652.9375,53859410.72395019,145362.04143066407,18.289617728
testset,eigen.mutex,17,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,387827510058.375,150877266.36550292,56618.547631835936,6.60087264
testset,eigen.mutex.er,17,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,359386635865.6875,139600857.60358888,105283.9548828125,7.123247624
testset,eigen.glock,17,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,2731519572717.8125,1066340204.6340821,105.1963623046875,0.9372072688
testset,eigen.atomicrmi.optsva,33,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,5120,0,0,5120,0,5120,448883009143.0,86936812.10583496,105195.04924316406,11.4060899968
testset,eigen.atomicrmi.sva,33,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,5120,0,0,5120,0,5120,1137297168453.125,221408407.9990967,50397.5257446289,4.5019016512
testset,eigen.reflow,33,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,5120,0,0,29352,3775,1345,363509600714.875,70299230.85447998,117.19638671875,14.0849099712
testset,eigen.rwlocks,33,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,5120,0,0,5120,0,5120,929395096300.4375,180712953.47580567,117650.92481689453,5.5089595584
testset,eigen.rwlocks.er,33,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,5120,0,0,5120,0,5120,716497489683.75,139197056.01224366,128909.12856445313,7.1458729072
testset,eigen.mutex,33,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,5120,0,0,5120,0,5120,1763487068505.6875,343653075.66237795,76409.23771972656,2.9033385568
testset,eigen.mutex.er,33,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,5120,0,0,5120,0,5120,1648304973754.0,321167826.9327881,129985.12247314453,3.1062212896
testset,eigen.glock,33,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,5120,0,0,5120,0,5120,10764334864175.25,2101814512.574304,74.67462158203125,0.4756448096
testset,eigen.atomicrmi.optsva,49,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,7680,0,0,7680,0,7680,870014035969.6875,112426148.0414795,123801.77978515625,8.8274437904
testset,eigen.atomicrmi.sva,49,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,7680,0,0,7680,0,7680,2606791293434.4375,338578512.87083334,50433.39246419271,2.9461507024
testset,eigen.reflow,49,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,7680,0,0,60960,5926,1754,806247769457.5625,104205055.80574544,69.31022135416875,9.5256077488
testset,eigen.rwlocks.er,49,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,7680,0,0,7680,0,7680,1864675461791.5,241891025.81747234,130609.05361328126,4.1186791792
testset,eigen.mutex,49,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,7680,0,0,7680,0,7680,4548241302921.4375,591485532.9951986,61005.07268880208,1.6885647632
testset,eigen.mutex.er,49,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,7680,0,0,7680,0,7680,3681257110456.5,478503117.5008463,120254.08524576823,2.086243848
testset,eigen.glock,49,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,7680,0,0,7680,0,7680,23900576318368.562,3111428405.820036,74.29024251301875,0.3213311632
testset,eigen.atomicrmi.optsva,65,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,10240,0,0,10240,0,10240,1479845347293.9375,143627231.24310303,116264.6491394043,6.9196419872
testset,eigen.atomicrmi.sva,65,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,10240,0,0,10240,0,10240,4614378033602.8125,449822818.6510376,51001.71282348633,2.219150648
testset,eigen.reflow,65,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,10240,0,0,104181,8197,2043,1446250700303.8125,140365078.51848754,91.79924926757812,7.0803768656
testset,eigen.mutex,65,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,10240,0,0,10240,0,10240,8060647700427.75,786304817.4932373,91145.53576049805,1.2703693776
testset,eigen.mutex.er,65,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,10240,0,0,10240,0,10240,7427855632123.625,724611434.2829101,144913.07432250975,1.378594376
testset,eigen.glock,65,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,10240,0,0,10240,0,10240,42682764061396.375,4167624468.2056823,71.37763061523438,0.2399094864
testset,eigen.atomicrmi.optsva,2,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,160,0,0,160,0,160,1951523358.1875,11248431.762109375,100839.1984375,81.9872328608
testset,eigen.atomicrmi.sva,2,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,160,0,0,160,0,160,2035743166.75,12002480.84140625,41567.373828125,78.5953761824
testset,eigen.reflow,2,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,160,0,0,270,60,100,2643033275.625,15704648.96953125,226.6875,60.536506096
testset,eigen.rwlocks,2,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,160,0,0,160,0,160,2099169980.5625,12173131.707421875,135276.958984375,76.2206021808
testset,eigen.rwlocks.er,2,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,160,0,0,160,0,160,1942958606.8125,11104395.947265625,194085.13046875,82.3486405936
testset,eigen.mutex,2,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,160,0,0,160,0,160,1996693154.5,11637654.541015625,68251.814453125,80.1324928864
testset,eigen.mutex.er,2,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,160,0,0,160,0,160,1856151551.0625,10623671.710546875,116118.771484375,86.1998579312
testset,eigen.glock,2,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,160,0,0,160,0,160,13184599511.0,81385764.20703125,236.709765625,12.1353705024
testset,eigen.atomicrmi.optsva,5,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,10247019212.0625,15142208.874414062,126970.09013671875,62.4571874768
testset,eigen.atomicrmi.sva,5,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,19657475392.8125,29905040.344726562,46230.933984375,32.5575887648
testset,eigen.reflow,5,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,2242,426,214,22709802734.625,34862209.48349609,242.0669921875,28.181662672
testset,eigen.rwlocks,5,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,25578728185.625,39255422.30546875,90725.48916015626,25.0207905312
testset,eigen.rwlocks.er,5,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,22355956749.5,34038635.55791016,186979.994140625,28.6277168624
testset,eigen.mutex,5,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,25248875828.25,38803550.86142578,51088.912890625,25.3476631728
testset,eigen.mutex.er,5,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,21139425973.4375,32158975.851757813,104250.10576171875,30.27518348
testset,eigen.glock,5,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,186020122537.6875,290032182.03447264,244.04482421875,3.4404880032
testset,eigen.atomicrmi.optsva,9,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,34043987894.25,25739957.412841797,88282.86430664062,37.5984154368
testset,eigen.atomicrmi.sva,9,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,69539878636.8125,53684866.646289065,35166.57368164063,18.4067045424
testset,eigen.reflow,9,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,6457,948,332,66793076585.625,51387149.54335938,152.02451171875,19.1636628432
testset,eigen.rwlocks,9,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,89309772453.375,69036620.79750976,92427.45385742188,14.332138184
testset,eigen.rwlocks.er,9,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,86352953575.3125,66700934.53608398,124384.8353515625,14.8228861552
testset,eigen.mutex,9,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,104749916287.5,81029631.74814454,60507.69301757812,12.2195801712
testset,eigen.mutex.er,9,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,83314058732.5625,64428234.12749024,83697.28100585938,15.3635535168
testset,eigen.glock,9,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,704695110521.0625,549814486.1977539,154.259228515625,1.8163883648
testset,eigen.atomicrmi.optsva,17,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,116048449463.75,44508939.13632812,101212.95515136719,22.0597518688
testset,eigen.atomicrmi.sva,17,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,278131594520.125,107892945.82573242,45130.84780273437,9.2042761424
testset,eigen.reflow,17,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,19885,2024,536,209033026331.25,80977368.36245117,98.9544189453125,12.246868568
testset,eigen.rwlocks,17,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,369292580588.75,143513350.93186036,97674.70544433594,6.932172848
testset,eigen.rwlocks.er,17,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,298089391456.5625,115598099.07993165,153816.60036621094,8.588027864
testset,eigen.mutex,17,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,422955552358.625,164409899.40366212,74691.35598144532,6.0526454512
testset,eigen.mutex.er,17,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,365358900197.0625,141992225.7892334,96005.36538085938,7.0068089168
testset,eigen.glock,17,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,2728397014019.25,1065065047.7038085,96.1104736328125,0.938279872
testset,eigen.atomicrmi.optsva,33,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,5120,0,0,5120,0,5120,470317544683.0,91097436.10450439,96688.75101318359,10.8862619696
testset,eigen.atomicrmi.sva,33,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,5120,0,0,5120,0,5120,1154119416072.5,224701797.02137452,44661.717272949216,4.4362827008
testset,eigen.reflow,33,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,5120,0,0,70756,4431,689,765038632754.875,148710034.30794677,75.31258544921874,6.6924724848
testset,eigen.rwlocks,33,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,5120,0,0,5120,0,5120,1399198560251.9375,272349568.0027954,122854.67989501954,3.6592376128
testset,eigen.rwlocks.er,33,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,5120,0,0,5120,0,5120,1138835987894.4375,221712748.54553223,130378.05402832032,4.4958185856
testset,eigen.mutex,33,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,5120,0,0,5120,0,5120,1761128172857.5625,343270480.6765381,70551.29165039063,2.9072273552
testset,eigen.mutex.er,33,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,5120,0,0,5120,0,5120,1507045334839.5,293526400.3354248,132182.29208984374,3.397376232
testset,eigen.glock,33,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,5120,0,0,5120,0,5120,10766301189111.125,2102161643.4428222,84.34075927734375,0.4755579392
testset,eigen.atomicrmi.optsva,49,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,7680,0,0,7680,0,7680,1012523169992.0,130993785.29510091,130876.02799479167,7.5850116096
testset,eigen.atomicrmi.sva,49,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,7680,0,0,7680,0,7680,2678896054350.9375,348094684.1257406,54473.9876953125,2.8668525552
testset,eigen.reflow,49,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,7680,0,0,164000,6489,1191,1802039379932.75,233908368.62797037,101.90979817708126,4.2618380512
testset,eigen.rwlocks.er,49,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,7680,0,0,7680,0,7680,3042729575203.25,395360070.8594971,166769.66844889324,2.52404948
testset,eigen.mutex,49,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,7680,0,0,7680,0,7680,4297920104114.25,558845487.252474,71115.35060221354,1.7869108352
testset,eigen.mutex.er,49,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,7680,0,0,7680,0,7680,4089029864336.8125,531690183.69204915,134105.61790364582,1.8781961136
testset,eigen.glock,49,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,7680,0,0,7680,0,7680,23932800080043.0,3115533603.80625,73.54637044270625,0.3208985152
testset,eigen.atomicrmi.optsva,65,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,10240,0,0,10240,0,10240,1769266053042.75,171911769.3298462,128694.42435302734,5.7877106624
testset,eigen.atomicrmi.sva,65,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,10240,0,0,10240,0,10240,4623296940028.125,450672539.4119568,55589.89342651367,2.2148696336
testset,eigen.reflow,65,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,10240,0,0,316373,9172,1068,3581697339263.75,348998977.5325073,194.90491943359376,2.858979704
testset,eigen.rwlocks,65,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,10240,0,0,10240,0,10240,5962043046770.3125,581369503.870465,127199.83232421875,1.717532048
testset,eigen.rwlocks.er,65,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,10240,0,0,10240,0,10240,4729204454816.6875,460922132.80981445,158183.10551757814,2.1652690416
testset,eigen.mutex,65,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,10240,0,0,10240,0,10240,8132846769132.5,793316673.8341919,78998.11779174805,1.2590917168
testset,eigen.mutex.er,65,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,10240,0,0,10240,0,10240,6625899925265.6875,646128310.4287231,141704.4008239746,1.5454504464
testset,eigen.glock,65,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,10240,0,0,10240,0,10240,42690667409282.125,4168358323.166785,70.27288208007812,0.239865072
testset,eigen.atomicrmi.optsva,2,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,160,0,0,160,0,160,2109622624.8125,12284543.41015625,130137.66640625,75.8429484576
testset,eigen.atomicrmi.sva,2,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,160,0,0,160,0,160,2101318265.4375,12249297.021875,48882.81484375,76.1426779712
testset,eigen.reflow,2,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,160,0,0,285,63,97,2758844471.1875,16622551.928515624,221.834375,57.9952953744
testset,eigen.rwlocks,2,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,160,0,0,160,0,160,2450380640.75,14611284.2734375,97669.203515625,65.295977832
testset,eigen.rwlocks.er,2,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,160,0,0,160,0,160,1912033800.5,11130457.70859375,208378.42421875,83.680529056
testset,eigen.mutex,2,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,160,0,0,160,0,160,2259841092.0625,13223749.703125,72937.56953125,70.801438456
testset,eigen.mutex.er,2,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,160,0,0,160,0,160,1897556965.8125,10926294.869140625,101257.07421875,84.3189442432
testset,eigen.glock,2,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,160,0,0,160,0,160,13190382751.875,81536583.17148438,242.528125,12.1300498256
testset,eigen.atomicrmi.optsva,5,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,11896361719.875,17645089.340625,137408.09794921876,53.7979606768
testset,eigen.atomicrmi.sva,5,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,18962963088.5,28955233.93535156,39457.91357421875,33.749999776
testset,eigen.reflow,5,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,1952,386,254,18364704578.625,27965830.235839844,227.71748046875,34.849457952
testset,eigen.rwlocks,5,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,24246969370.0,37022702.452539064,117168.17119140625,26.3950512832
testset,eigen.rwlocks.er,5,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,19657912349.4375,29800263.86982422,168779.31552734374,32.5568650736
testset,eigen.mutex,5,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,25089850712.75,38481804.92890625,63622.0458984375,25.5083223616
testset,eigen.mutex.er,5,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,20490486622.625,31171471.181347657,117348.56162109374,31.2340068736
testset,eigen.glock,5,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,186211553427.75,290059173.03134763,254.81796875,3.4369510816
testset,eigen.atomicrmi.optsva,9,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,45648875559.4375,34770164.18891601,110868.08618164062,28.0401211264
testset,eigen.atomicrmi.sva,9,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,77843011638.5625,60071679.61220703,52874.70478515625,16.443351472
testset,eigen.reflow,9,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,5817,900,380,56367721508.25,43208232.164160155,305.89375,22.7080315776
testset,eigen.rwlocks,9,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,88979691937.375,68732676.82060547,94658.57084960937,14.3853049184
testset,eigen.rwlocks.er,9,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,73473609988.8125,56540057.51743164,166942.1519042969,17.4212210368
testset,eigen.mutex,9,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,100381933057.625,77671356.0796875,62556.34272460938,12.751298576
testset,eigen.mutex.er,9,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,84797821236.6875,65453546.314941406,116596.17548828125,15.0947274512
testset,eigen.glock,9,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,705581470058.6875,550354431.0138184,154.903076171875,1.8141065984
testset,eigen.atomicrmi.optsva,17,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,157340022709.625,60642448.59536133,107655.33642578125,16.270494664
testset,eigen.atomicrmi.sva,17,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,273972882148.5,106276448.95395508,50037.33591308594,9.3439904704
testset,eigen.reflow,17,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,17849,1931,629,176408997905.0625,68123653.55314942,106.4128173828125,14.5117314336
testset,eigen.rwlocks.er,17,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,300018743724.25,116405445.09113769,126068.77250976562,8.5328002112
testset,eigen.mutex,17,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,426891513206.5625,165986803.83398438,63336.6435546875,5.9968397616
testset,eigen.mutex.er,17,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,366944236336.9375,142564465.98337403,101685.10539550781,6.9765368864
testset,eigen.glock,17,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,2736770918198.625,1068381334.4900147,97.95986328125,0.9354089456
testset,eigen.atomicrmi.optsva,33,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,5120,0,0,5120,0,5120,703748856513.625,136659836.7053589,135460.34099121095,7.275322656
testset,eigen.atomicrmi.sva,33,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,5120,0,0,5120,0,5120,1101575229528.375,214411449.4786133,52731.52009277344,4.647889552
testset,eigen.reflow,33,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,5120,0,0,60990,4249,871,627190659121.6875,121771726.53210449,74.99312744140624,8.1633868832
testset,eigen.rwlocks,33,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,5120,0,0,5120,0,5120,1316977449439.5,256440013.78808594,124061.53361816406,3.8876899536
testset,eigen.rwlocks.er,33,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,5120,0,0,5120,0,5120,1258781279023.8125,245135643.0763916,145585.07120361328,4.0674262368
testset,eigen.mutex,33,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,5120,0,0,5120,0,5120,1888836874206.8125,368201513.52197266,73332.31788330078,2.71066288
testset,eigen.mutex.er,33,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,5120,0,0,5120,0,5120,1560529030502.0625,304008640.5940918,112632.81761474609,3.2809386432
testset,eigen.glock,33,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,5120,0,0,5120,0,5120,10762916788697.875,2101466599.8913207,77.957666015625,0.4757074784
testset,eigen.atomicrmi.optsva,49,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,7680,0,0,7680,0,7680,1470688691465.3125,190674429.51559246,114482.14209798176,5.2220432816
testset,eigen.atomicrmi.sva,49,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,7680,0,0,7680,0,7680,2568002220576.4375,333606957.54840493,61076.43417154948,2.9906516192
testset,eigen.reflow,49,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,7680,0,0,137732,6696,984,1462904562222.5625,189732379.2027588,81.41790364583125,5.249829824
testset,eigen.rwlocks,49,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,7680,0,0,7680,0,7680,3447581403637.5,448100551.8629313,113494.824609375,2.227648632
testset,eigen.rwlocks.er,49,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,7680,0,0,7680,0,7680,2627144660890.0625,341214641.2122721,139595.69783528647,2.923325888
testset,eigen.mutex,49,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,7680,0,0,7680,0,7680,4530156444859.9375,589053259.9694092,80161.95804036458,1.6953056912
testset,eigen.mutex.er,49,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,7680,0,0,7680,0,7680,3968733644244.25,515996889.92439777,110042.42802734375,1.9351260848
testset,eigen.glock,49,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,7680,0,0,7680,0,7680,23920686610404.188,3113990147.2758546,82.17737630208126,0.3210610176
testset,eigen.atomicrmi.optsva,65,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,10240,0,0,10240,0,10240,2698522208081.125,262632705.29403687,121241.83459472656,3.7946695296
testset,eigen.atomicrmi.sva,65,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,10240,0,0,10240,0,10240,4683090006982.375,456510684.5660095,43307.56192626953,2.1865904736
testset,eigen.reflow,65,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,10240,0,0,258499,8999,1241,2942928965265.625,286537341.45808715,68.891357421875,3.4795267296
testset,eigen.rwlocks,65,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,10240,0,0,10240,0,10240,6266773506162.375,611187891.9150269,152821.13174438477,1.6340146944
testset,eigen.rwlocks.er,65,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,10240,0,0,10240,0,10240,5048463499661.125,492077891.59273684,193565.41740722657,2.0283399104
testset,eigen.mutex,65,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,10240,0,0,10240,0,10240,8271380954424.4375,806880193.1124146,78385.49883422852,1.238003672
testset,eigen.mutex.er,65,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,10240,0,0,10240,0,10240,7078031795572.8125,690337899.4450134,148280.17764282227,1.4467298672
testset,eigen.glock,65,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,10240,0,0,10240,0,10240,42674079484302.19,4166712207.3007445,74.34830322265626,0.2399583104
testset,eigen.atomicrmi.optsva,17,4,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,124916229608.25,191701721.9703125,508927.92265625,5.1234335364
testset,eigen.atomicrmi.sva,17,4,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,282615861300.75,438693247.98515624,211828.294140625,2.264557966
testset,eigen.reflow,17,4,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,3448,473,167,140845387043.25,217407302.03945312,796.96015625,4.5439897852
testset,eigen.rwlocks,17,4,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,224493295817.0,347653713.9777344,467139.975,2.8508646448
testset,eigen.rwlocks.er,17,4,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,199553430360.5,308597318.91445315,615242.453125,3.207161104
testset,eigen.mutex,17,4,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,387915897263.5,603190489.8707031,276370.597265625,1.6498421552
testset,eigen.mutex.er,17,4,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,346849543550.75,538942374.9917969,481953.106640625,1.8451804592
testset,eigen.glock,17,4,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,678152902709.25,1057049265.6941407,421.60703125,0.94373997
testset,eigen.atomicrmi.optsva,17,8,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,135895938277.25,104473852.2140625,259796.19228515626,9.418971724
testset,eigen.atomicrmi.sva,17,8,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,390734524163.75,303671713.16396487,111690.23515625,3.2758815024
testset,eigen.reflow,17,8,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,6950,884,396,146154945037.125,112815260.5046875,199.84599609375,8.7578288896
testset,eigen.rwlocks.er,17,8,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,243295539169.25,188398937.26992187,348059.22529296874,5.2610911176
testset,eigen.mutex,17,8,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,546100554815.75,425174183.7775391,139969.59765625,2.3438906784
testset,eigen.mutex.er,17,8,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,472295068264.25,367398893.2764648,244679.46533203125,2.7101701584
testset,eigen.glock,17,8,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1373769139575.25,1071812169.3725586,575.7509765625,0.9317431608
testset,eigen.atomicrmi.optsva,17,4,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,79716316630.5,121301530.04804687,496917.88046875,8.0284692904
testset,eigen.atomicrmi.sva,17,4,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,189783297417.75,293732338.6671875,212503.50859375,3.372267258
testset,eigen.atomicrmi.sva,17,12,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,426214635897.1667,220879704.5326823,86436.80091145834,4.504772568
testset,eigen.reflow,17,12,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1920,0,0,10556,1416,504,148287581864.16666,76317426.42625868,150.22717013889167,12.947813808
testset,eigen.rwlocks,17,12,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,308051808953.1667,159489758.64479166,131395.27105034722,6.2327178228
testset,eigen.rwlocks.er,17,12,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,313191576964.6667,162065988.9561198,207858.24869791666,6.1304330676
testset,eigen.mutex,17,12,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,644444389667.5834,334620261.9236979,94012.34340277778,2.9793105983999997
testset,eigen.mutex.er,17,12,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,531707811053.1667,275997298.13472223,146665.9314670139,3.6110058192
testset,eigen.glock,17,12,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2062332660935.8333,1073182086.1381077,153.65763888889168,0.9309846252
testset,eigen.atomicrmi.sva,17,16,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,486392289559.6875,189159991.2336914,48922.346362304685,5.263241328
testset,eigen.reflow,17,16,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,14115,1905,655,145198273037.9375,56059524.23498535,111.58955078125,17.6310636928
testset,eigen.rwlocks,17,16,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,329510002983.3125,127781554.91103515,148963.79663085938,7.7691116416
testset,eigen.rwlocks.er,17,16,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,295501227202.9375,114427713.65004882,203649.39797363282,8.6632465936
testset,eigen.mutex,17,16,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,747144304394.1875,290993131.42509764,74330.011328125,3.4263795968
testset,eigen.mutex.er,17,16,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,635120021065.1875,247174593.69396973,115236.76098632812,4.030734216
testset,eigen.glock,17,16,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,2736273019726.25,1068243289.8939941,115.8862060546875,0.9355791552
testset,eigen.reflow,17,4,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,2473,422,218,115595043442.5,178111900.1125,389.8875,5.5365695704
testset,eigen.rwlocks,17,4,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,153370638019.75,236716154.471875,427901.170703125,4.1728978132
testset,eigen.rwlocks.er,17,4,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,112997105622.25,173604109.03632814,551932.647265625,5.663861888
testset,eigen.mutex,17,4,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,277243331127.0,430187387.546875,268031.730859375,2.3084414596
testset,eigen.mutex.er,17,4,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,233146149006.5,361546996.9988281,393896.644921875,2.7450592804
testset,eigen.glock,17,4,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,676807272309.5,1054888982.8785156,457.6609375,0.9456163168
testset,eigen.atomicrmi.optsva,17,8,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,92780403280.875,70863534.71142578,224548.3890625,13.7960167744
testset,eigen.atomicrmi.sva,17,8,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,240625930588.625,186418731.09501952,99168.58818359375,5.3194599472
testset,eigen.reflow,17,8,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,5051,873,407,119414583215.375,91787965.02451172,215.00078125,10.71895882
testset,eigen.rwlocks,17,8,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,159928713652.75,123339555.71806641,233119.37919921876,8.0035659064
testset,eigen.rwlocks.er,17,8,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,140491578827.5,108081502.73642579,319110.576171875,9.110866364
testset,eigen.mutex,17,8,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,310147079273.375,240771524.60146484,128440.7720703125,4.1270741704
testset,eigen.mutex.er,17,8,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,307381059127.125,238576249.39609376,238665.26259765626,4.1642123416
testset,eigen.glock,17,8,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1355738508210.25,1057923949.9722656,301.409375,0.9441348696
testset,eigen.atomicrmi.optsva,17,12,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,99056536684.83333,50264977.02330729,149223.25551215277,19.382870270399998
testset,eigen.atomicrmi.sva,17,12,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,256509665936.75,132673640.92586805,66888.02591145833,7.485098048399999
testset,eigen.reflow,17,12,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1920,0,0,7485,1301,619,117316122314.66667,60112708.16453993,132.36484375,16.3660370124
testset,eigen.rwlocks.er,17,12,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,152792774386.58334,78496073.62994792,189698.45902777778,12.566039250000001
testset,eigen.mutex,17,12,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,379071136244.4167,196419438.5482639,91456.83559027778,5.0650123848
testset,eigen.mutex.er,17,12,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,322197372725.9167,166697548.01770833,151737.18289930557,5.9590802484
testset,eigen.glock,17,12,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2046296891304.8333,1064807927.1018662,164.17361111110833,0.9382802699999999
testset,eigen.atomicrmi.sva,17,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,281628635175.4375,109294978.91008301,44000.51821289062,9.0899847536
testset,eigen.reflow,17,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,9448,1609,951,109506282896.6875,41942043.590063475,103.401953125,23.3776540688
testset,eigen.rwlocks,17,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,218121807624.3125,84452795.56464843,115118.13139648437,11.736561456
testset,eigen.rwlocks.er,17,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,160546773848.5,61722948.62944336,179123.38686523438,15.9455088304
testset,eigen.mutex,17,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,420311673301.4375,163506764.37214357,60356.25283203125,6.0907182992
testset,eigen.mutex.er,17,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,396758450122.5625,154242453.87072754,122550.11911621093,6.4522885376
testset,eigen.glock,17,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,2728234682695.75,1065055710.356128,111.770947265625,0.9383356992
testset,eigen.atomicrmi.optsva,17,4,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,136654338835.25,210443305.86171874,474838.877734375,4.6833492844
testset,eigen.atomicrmi.sva,17,4,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,284496063555.75,438288559.73164064,338635.530078125,2.2495917588
testset,eigen.reflow,17,4,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,5830,496,144,238511668872.0,370196982.8046875,403.712109375,2.6833068716
testset,eigen.rwlocks,17,4,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,318535729984.5,494707275.3515625,427361.869140625,2.0091937568
testset,eigen.rwlocks.er,17,4,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,282773125311.75,438687086.0972656,644168.523046875,2.263298534
testset,eigen.mutex,17,4,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,393619766580.5,612179794.6851562,285377.09765625,1.6259346056
testset,eigen.mutex.er,17,4,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,353576567934.0,549574883.675,458328.500390625,1.8100746996
testset,eigen.glock,17,4,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,678481028520.5,1057358263.1199219,395.14296875,0.94328356
testset,eigen.atomicrmi.optsva,17,8,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,152945081791.75,117687385.63271484,252881.64375,8.369017068
testset,eigen.atomicrmi.sva,17,8,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,383113474818.625,297930395.022168,94891.2185546875,3.341046672
testset,eigen.reflow,17,8,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,13946,1042,238,289532894902.5,224807577.34248048,240.88544921875,4.4209139016
testset,eigen.rwlocks,17,8,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,471065794187.125,366549826.59345704,242119.6234375,2.717242508
testset,eigen.rwlocks.er,17,8,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,426596839312.375,331704697.00683594,315522.3783203125,3.0004910536
testset,eigen.mutex,17,8,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,519442102083.875,404301253.1366211,158179.9583984375,2.4641822352
testset,eigen.mutex.er,17,8,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,462538456696.5,359768850.15126956,229657.69189453125,2.7673374648
testset,eigen.glock,17,8,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1373861300118.25,1072012447.9500977,223.35830078125,0.9316806576
testset,eigen.atomicrmi.optsva,17,12,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,165354374565.5,84902139.13467883,164598.90030381945,11.611425492
testset,eigen.atomicrmi.sva,17,12,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,437462893274.8333,226825583.90655383,75930.90551215278,4.3889436779999995
testset,eigen.reflow,17,12,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1920,0,0,22752,1634,286,312182430032.5,161675176.1565104,136.88580729166668,6.1502500308
testset,eigen.rwlocks,17,12,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,535320530786.4167,277686135.0670573,165524.02955729168,3.5866362108
testset,eigen.rwlocks.er,17,12,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,467445366757.25,242438046.44032118,229795.5868489583,4.1074318764
testset,eigen.mutex,17,12,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,640543622866.75,332659397.5109809,87669.90733506944,2.99745393
testset,eigen.mutex.er,17,12,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,567033232791.5,294228822.2611111,165129.3431857639,3.3860449248
testset,eigen.glock,17,12,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2064190396148.6667,1074180956.4829862,137.17335069444167,0.9301467552
testset,eigen.atomicrmi.sva,17,16,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,464461850449.1875,180674424.5105957,56132.7669921875,5.5117551584
testset,eigen.reflow,17,16,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,30362,2085,475,310046238732.1875,120429187.98527832,111.4154541015625,8.2568329504
testset,eigen.rwlocks,17,16,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,593632669217.625,230984696.5326416,132576.28696289062,4.3124311264
testset,eigen.rwlocks.er,17,16,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,530761616463.125,206418922.0958008,179300.92944335938,4.8232576
testset,eigen.mutex,17,16,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,695522966601.9375,270903359.2908691,66843.61147460938,3.6806836336
testset,eigen.mutex.er,17,16,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,645703494205.4375,251481207.2553467,123055.62670898438,3.9646680288
testset,eigen.glock,17,16,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,2738544678566.875,1069090810.6955566,136.2582275390625,0.93480308
testset,eigen.atomicrmi.optsva,17,4,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,100759224618.75,154299253.46289062,415512.988671875,6.3517757548
testset,eigen.atomicrmi.sva,17,4,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,193160755370.75,299124283.7359375,178923.176171875,3.3133024292
testset,eigen.reflow,17,4,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,4261,484,156,180679229680.5,279939973.5917969,422.569140625,3.5421891112
testset,eigen.rwlocks,17,4,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,227486021127.25,352378199.60078126,444668.875,2.8133596816
testset,eigen.rwlocks.er,17,4,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,248439145715.25,344961567.878125,9347481.328515625,2.5760835644
testset,eigen.mutex,17,4,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,287441764243.25,446433410.2222656,257754.341796875,2.226537962
testset,eigen.mutex.er,17,4,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,224540656637.25,348058146.6472656,382774.491796875,2.8502633312
testset,eigen.glock,17,4,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,677533300516.0,1055981133.5046875,432.5484375,0.9446030172
testset,eigen.atomicrmi.optsva,17,8,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,111349345681.25,85166574.81884766,252993.659375,11.4953526864
testset,eigen.atomicrmi.sva,17,8,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,253516671001.125,196599938.2676758,99643.83251953125,5.0489776272
testset,eigen.reflow,17,8,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,9266,973,307,199944561481.75,154802893.60966796,206.38115234375,6.4017745248
testset,eigen.rwlocks,17,8,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,312434142170.875,242599174.73291016,218572.1611328125,4.0968633936
testset,eigen.rwlocks.er,17,8,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,263348491898.125,204175286.5402344,318855.74560546875,4.860479704
testset,eigen.mutex,17,8,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,353401127150.25,274778528.63134766,119663.8716796875,3.6219465688
testset,eigen.mutex.er,17,8,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,306438176345.375,237819611.7133789,228181.8197265625,4.1770252496
testset,eigen.glock,17,8,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1357951646168.0,1059452806.925586,222.63603515625,0.9425961544
testset,eigen.atomicrmi.optsva,17,12,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,114674434315.58333,58622856.263628475,134825.07825520833,16.7430518532
testset,eigen.atomicrmi.sva,17,12,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,262611397780.83334,135793479.92703992,61173.10967881945,7.3111830492
testset,eigen.reflow,17,12,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1920,0,0,14645,1546,374,207160274367.0,106991885.95707466,120.24513888889167,9.2681862192
testset,eigen.rwlocks,17,12,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,381307299213.5833,197531037.26514757,166450.49835069446,5.035308801599999
testset,eigen.rwlocks.er,17,12,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,303027277902.5833,156764203.937066,216206.1541232639,6.336063252000001
testset,eigen.mutex,17,12,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,386903321355.3333,200596459.20130208,81974.75017361112,4.962480015600001
testset,eigen.mutex.er,17,12,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,324107088661.0,167740586.54973957,153351.57157118057,5.9239679328
testset,eigen.glock,17,12,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2043124895361.3333,1063171538.0551649,133.84327256944167,0.9397369704
testset,eigen.atomicrmi.sva,17,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,280594994379.3125,108782565.56464843,58137.39936523438,9.123469952
testset,eigen.reflow,17,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,19644,2039,521,207185667827.1875,80308054.29829101,103.6329345703125,12.3560670336
testset,eigen.rwlocks,17,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,399429355130.375,155191133.87209472,120608.98229980469,6.4091433616
testset,eigen.rwlocks.er,17,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,300763141255.3125,116553952.70700684,183883.0915283203,8.5116812832
testset,eigen.mutex,17,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,432715266688.625,168308011.57370606,65238.472875976564,5.9161305296
testset,eigen.mutex.er,17,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,367134387235.4375,142568880.3145996,146386.7278076172,6.9729235104
testset,eigen.glock,17,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,2720790118737.5,1062224860.5771729,92.5226806640625,0.940903152
testset,eigen.atomicrmi.optsva,17,4,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,190973558284.75,295396046.5203125,461105.477734375,3.3512492816
testset,eigen.atomicrmi.sva,17,4,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,282109180991.5,437996713.9808594,226825.699609375,2.26862521
testset,eigen.reflow,17,4,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,5814,523,117,214985795315.5,333294004.8628906,352.810546875,2.9769408676
testset,eigen.rwlocks,17,4,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,295005743164.0,457866978.19804686,530251.8453125,2.16944929
testset,eigen.rwlocks.er,17,4,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,255973363782.75,396759810.89140624,613970.17734375,2.5002601464
testset,eigen.mutex,17,4,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,371561470708.75,577697280.1578125,265598.841796875,1.7224606168
testset,eigen.mutex.er,17,4,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,349967336496.0,543964380.7546875,455638.858984375,1.8287420948
testset,eigen.glock,17,4,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,679573270374.75,1059204581.6730468,371.000390625,0.9417674708
testset,eigen.atomicrmi.optsva,17,8,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,234301798263.125,181392278.57548827,266810.41875,5.4630395904
testset,eigen.atomicrmi.sva,17,8,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,392523783127.875,305177432.35605466,107973.40263671875,3.2609489032
testset,eigen.reflow,17,8,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,13493,1066,214,250411400267.75,194285412.64316407,235.9013671875,5.1115883648
testset,eigen.rwlocks,17,8,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,428028360786.125,332865058.3244141,222967.14462890624,2.9904560472
testset,eigen.rwlocks.er,17,8,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,406795207881.25,316214311.6207031,344485.8708984375,3.146546408
testset,eigen.mutex,17,8,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,510065112335.625,397150476.66503906,124515.43203125,2.5094835328
testset,eigen.mutex.er,17,8,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,482570348034.875,375460105.10546875,214868.7041015625,2.6524630144
testset,eigen.glock,17,8,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1373619494313.625,1071833435.8120117,213.261328125,0.9318446672
testset,eigen.atomicrmi.optsva,17,12,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,262866525966.25,135761607.040408,161908.73059895833,7.3040870952
testset,eigen.atomicrmi.sva,17,12,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,430840171173.25,223300362.8421441,67139.14661458334,4.456408962
testset,eigen.reflow,17,12,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1920,0,0,20298,1553,367,253383697933.33334,130996995.8267795,143.808203125,7.5774409151999995
testset,eigen.rwlocks,17,12,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,488296621266.5,253171010.76440975,173452.42703993057,3.9320362176000003
testset,eigen.rwlocks.er,17,12,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,440499793979.0833,228296379.72534725,225256.84752604167,4.3586853528
testset,eigen.mutex,17,12,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,638528123540.4166,331574488.7991753,96300.94687500001,3.0069153252000005
testset,eigen.mutex.er,17,12,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,574353140630.5834,298060879.28081596,153181.37855902777,3.3428910960000002
testset,eigen.glock,17,12,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2061375166895.0,1072708931.6493489,154.228515625,0.9314170607999999
testset,eigen.atomicrmi.sva,17,16,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,483417892674.125,187947291.13745117,58790.39702148437,5.2956252528
testset,eigen.reflow,17,16,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,27573,2110,450,252905370177.4375,98120916.53789063,115.6217529296875,10.122363152
testset,eigen.rwlocks,17,16,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,564872504735.9375,219727015.80859375,161111.05517578125,4.53199612
testset,eigen.rwlocks.er,17,16,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,423628329664.8125,164673234.43186036,158618.94040527343,6.0430330576
testset,eigen.mutex,17,16,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,674157804845.375,262481451.77905273,71245.64916992188,3.7973305088
testset,eigen.mutex.er,17,16,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,621330897808.9375,241785636.5232666,135557.7029296875,4.120187824
testset,eigen.glock,17,16,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,2738102272328.4375,1068838871.5632569,112.2701416015625,0.93495412
testset,eigen.atomicrmi.optsva,17,4,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,132816922856.5,204604049.37070313,466393.48203125,4.8186630608
testset,eigen.atomicrmi.sva,17,4,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,193284943595.0,299188248.06171876,202644.237109375,3.3111735872
testset,eigen.reflow,17,4,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,4249,500,140,168297242762.25,260411935.52382812,425.365234375,3.8027955152
testset,eigen.rwlocks,17,4,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,203496959341.0,314987054.0871094,444494.04140625,3.1450101372
testset,eigen.rwlocks.er,17,4,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,175241658093.25,270725427.584375,575715.44765625,3.6520996604
testset,eigen.mutex,17,4,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,281391760507.75,436982683.1308594,255008.14453125,2.2744091684
testset,eigen.mutex.er,17,4,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,233605473057.25,362152876.396875,353829.7796875,2.7396618392
testset,eigen.glock,17,4,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,640,0,0,640,0,640,676711092480.5,1054702806.0824219,423.830078125,0.9457507156
testset,eigen.atomicrmi.optsva,17,8,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,138712556469.875,106540518.84980468,236916.9783203125,9.2277154464
testset,eigen.atomicrmi.sva,17,8,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,243563589144.875,188854438.0086914,92455.35712890625,5.2553011088
testset,eigen.reflow,17,8,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,8929,998,282,177588597735.75,137409499.1701172,215.65810546875,7.2076699536
testset,eigen.rwlocks,17,8,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,284549270024.875,220694453.99833983,246771.06708984374,4.4983422376
testset,eigen.rwlocks.er,17,8,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,241040682388.875,186700335.45009765,325099.1677734375,5.3103069048
testset,eigen.mutex,17,8,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,334810427654.25,260197643.70419922,124966.29501953124,3.823058944
testset,eigen.mutex.er,17,8,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,302131609403.75,234492486.84521484,220450.82041015624,4.236564332
testset,eigen.glock,17,8,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1354868091027.0,1057221946.0414063,203.036328125,0.9447414168
testset,eigen.atomicrmi.optsva,17,12,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,160787564100.91666,82716338.67304687,134114.0002170139,11.941222014000001
testset,eigen.atomicrmi.sva,17,12,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,255881711801.16666,132381215.09448785,58002.96536458333,7.503467076000001
testset,eigen.reflow,17,12,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1920,0,0,13421,1525,395,177532140787.0,91492972.7986979,133.55512152777501,10.8149430936
testset,eigen.rwlocks,17,12,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,322716067382.25,166937423.90039062,167081.4636284722,5.9495023464
testset,eigen.rwlocks.er,17,12,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,278685200588.0,144156328.04631075,172793.42799479168,6.889493937600001
testset,eigen.mutex,17,12,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,353048443263.5833,182929037.64401042,74686.1881076389,5.438347164
testset,eigen.mutex.er,17,12,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,336476192967.0833,174095393.9845486,166120.49817708333,5.7061986552
testset,eigen.glock,17,12,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2046848029381.25,1065172103.6050781,138.71770833333332,0.9380276268
testset,eigen.atomicrmi.sva,17,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,270906712188.5,104928110.73378906,64155.052001953125,9.4497474032
testset,eigen.reflow,17,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,18328,2015,545,178910013261.6875,69101885.93510742,169.4846923828125,14.3088693216
testset,eigen.rwlocks,17,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,335180283066.125,130039369.32243653,136876.33920898437,7.6376807632
testset,eigen.rwlocks.er,17,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,281454657543.6875,109160752.5984375,153991.73747558595,9.0956036128
testset,eigen.mutex,17,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,412405267032.9375,160273179.0288086,87178.30954589843,6.2074861904
testset,eigen.mutex.er,17,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,358102300276.375,139029657.34511718,115539.165234375,7.1487951856
testset,eigen.glock,17,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,2732370106031.625,1066755829.6382325,96.127001953125,0.9369155344
testset,eigen.rwlocks,49,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,7680,0,0,7680,0,7680,2253096650216.25,292606186.7086019,114530.8014892578,3.4086420576
testset,eigen.rwlocks.er,65,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,10240,0,0,10240,0,10240,3122555599018.4375,303965736.6085083,181679.62943725585,3.2793651472
testset,eigen.rwlocks,49,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,7680,0,0,7680,0,7680,3293566406480.0625,427399903.3625814,178872.86569010417,2.3318187808
testset,eigen.rwlocks,17,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,366547482083.3125,142428904.30810547,85677.91303710938,6.984088352
testset,eigen.rwlocks,17,8,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,304134774912.625,236129325.59179688,199940.1646484375,4.2086604544
testset,eigen.atomicrmi.optsva,17,16,3,5,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,161170238571.75,61786794.94663086,212503.41494140626,15.88382584
testset,eigen.rwlocks,17,12,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,167286828504.0,86210737.84275173,115351.24214409722,11.4772933236
testset,eigen.atomicrmi.optsva,17,16,3,10,50,5,1,9,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,95079355677.25,36298747.96020508,110388.18842773438,26.9248774544
testset,eigen.atomicrmi.optsva,17,16,3,5,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,173586046077.5,66850860.54116211,119551.80805664063,14.7477291968
testset,eigen.atomicrmi.optsva,17,16,3,10,50,5,9,1,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,120799324435.4375,46273410.795117185,100863.9228515625,21.192171496
testset,eigen.atomicrmi.optsva,17,16,3,5,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,279944675305.1875,108659242.205542,95124.31376953125,9.1446640208
testset,eigen.atomicrmi.optsva,17,16,3,10,50,5,5,5,0,0,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,158294936099.8125,60937305.715625,104904.16320800781,16.1723429888


==> fig/hotmild.new.csv <==
set,benchmark,threads,hosts,ballast,arrays,locality,history,hot writes,hot reads,mild writes,mild reads,cold inner writes,cold inner reads,cold outer writes,cold outer reads,inner scaler,outer scaler,inner nops,outer nops,TRANSACTIONS,READ_ONLY,WRITE_ONLY,RETRIES,ABORTS,COMMITS,EXECUTION_TIME,MEAN_FLOW_TIME,MEAN_SETUP_TIME,THROUGHPUT
testset,eigen.atomicrmi.sva,5,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,33311759230.5,204769577.2140625,320120.128125,4.8031086828
testset,eigen.reflow,5,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,378,84,76,21200972783.5,129103708.6828125,1016.6125,7.5468235176
testset,eigen.rwlocks,5,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,27089508121.0,165556497.8921875,690114.5640625,5.9063457072
testset,eigen.rwlocks.er,5,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,27819388715.5,169679577.13125,913682.66875,5.751384462
testset,eigen.mutex,5,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,48579970184.75,299867968.2328125,458527.3671875,3.293538456
testset,eigen.mutex.er,5,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,44731499664.5,275840463.6453125,691381.4140625,3.5768977388
testset,eigen.glock,5,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,91432629288.5,568397578.5625,813.125,1.7499223336
testset,eigen.atomicrmi.sva,5,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,46604871768.0,143838986.93671876,155705.433203125,6.8662349632
testset,eigen.reflow,5,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,826,193,127,24872926863.125,75983014.18515626,564.022265625,12.8653938384
testset,eigen.rwlocks,5,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,38720536887.75,119094054.52265625,318036.148828125,8.2643482176
testset,eigen.mutex,5,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,71618080107.0,222264872.59453124,188188.194921875,4.4681454672
testset,eigen.mutex.er,5,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,57710377435.625,178490406.24414062,313102.167578125,5.5449299456
testset,eigen.glock,5,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,182116781346.5,567613702.4671875,503.372265625,1.757114296
testset,eigen.atomicrmi.optsva,5,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,20945081935.25,127172788.4890625,622890.04375,7.6390247836
testset,eigen.atomicrmi.sva,5,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,56379912591.4375,87104171.35224609,79399.7474609375,11.3515606992
testset,eigen.reflow,5,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,1669,354,286,25401383685.875,38689707.32109375,260.689453125,25.1954778496
testset,eigen.rwlocks,5,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,46226087920.375,71178125.06767578,192130.89775390626,13.8449959488
testset,eigen.rwlocks.er,5,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,30900589952.875,47376333.65371094,187094.55771484374,20.7115786784
testset,eigen.mutex,5,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,88801282289.9375,137697102.1631836,131171.15322265626,7.2071031344
testset,eigen.mutex.er,5,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,65252375962.25,100863233.84482422,190032.87177734374,9.808071976
testset,eigen.glock,5,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,365046417653.9375,569662206.718457,243.10986328125,1.7532016992
testset,eigen.atomicrmi.sva,5,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,42309017075.5,261077036.0375,268979.2171875,3.7816997668
testset,eigen.reflow,5,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,406,96,64,25570639242.5,156692963.7328125,1020.40625,6.2571763844
testset,eigen.rwlocks,5,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,41218151747.25,254079924.5140625,576064.890625,3.8817849228
testset,eigen.rwlocks.er,5,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,36170235046.5,222463365.046875,720890.7078125,4.4235266868
testset,eigen.mutex,5,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,72887419274.0,452268917.71875,378199.03125,2.1951662112
testset,eigen.mutex.er,5,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,56980543304.0,352688784.721875,569486.265625,2.807976034
testset,eigen.glock,5,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,121129584702.5,754112794.4640625,919.6546875,1.3208994352
testset,eigen.atomicrmi.optsva,5,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,21605760029.5,65548542.39726563,329580.984375,14.8108652304
testset,eigen.atomicrmi.sva,5,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,61405328640.125,190141172.01523438,134256.949609375,5.2112741208
testset,eigen.reflow,5,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,800,187,133,27169840354.0,83313817.57070312,533.61640625,11.777765192
testset,eigen.rwlocks,5,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,54480570339.25,168533621.5140625,271485.731640625,5.8736536352
testset,eigen.rwlocks.er,5,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,38553646785.125,118426230.21523437,377746.8015625,8.3001227296
testset,eigen.mutex,5,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,93186445636.375,289335618.9671875,210164.503125,3.4339758088
testset,eigen.mutex.er,5,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,79421702723.625,246382827.9265625,282640.975390625,4.0291254032
testset,eigen.glock,5,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,241838699950.875,754231544.0558593,479.181640625,1.3231959984
testset,eigen.atomicrmi.optsva,5,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,23640831335.5,35790038.157714844,182201.2693359375,27.0718060176
testset,eigen.atomicrmi.sva,5,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,77022906796.0,119278436.69228515,82985.88212890625,8.3092163952
testset,eigen.reflow,5,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,1726,383,257,29000887430.125,44422612.553417966,262.961328125,22.0682902048
testset,eigen.rwlocks,5,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,54992053764.5625,84950861.41953126,171870.9576171875,11.6380450656
testset,eigen.rwlocks.er,5,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,42530290429.0625,65536916.77382813,182385.58818359376,15.0480985088
testset,eigen.mutex,5,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,117708035263.0,182885367.61816406,126993.94111328125,5.4371819104
testset,eigen.mutex.er,5,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,90067177993.4375,139598357.3857422,204559.8783203125,7.1058071792
testset,eigen.glock,5,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,481931696281.9375,752096430.3540039,233.55361328125,1.3279890176
testset,eigen.atomicrmi.optsva,5,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,29766397177.75,182192291.1609375,587674.5078125,5.3751886412
testset,eigen.atomicrmi.sva,5,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,78487201300.25,486980389.0640625,265879.8390625,2.0385489272
testset,eigen.reflow,5,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,431,82,78,37406924779.25,230438273.2671875,962.0125,4.277282908
testset,eigen.rwlocks,5,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,62778814360.75,388502841.753125,622022.6015625,2.5486304836
testset,eigen.rwlocks.er,5,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,55336454690.5,341966889.3234375,740616.628125,2.8914031608
testset,eigen.mutex,5,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,112403258260.5,698954675.6078125,401328.715625,1.4234462816
testset,eigen.mutex.er,5,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,89981492852.5,558807425.9515625,523265.5921875,1.7781434264
testset,eigen.glock,5,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,194481643897.5,1212304090.7640624,1007.1140625,0.8226997508
testset,eigen.atomicrmi.optsva,5,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,30641201157.375,93523378.56679687,319680.198046875,10.4434548224
testset,eigen.atomicrmi.sva,5,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,95332894858.5,295843850.825,150771.7296875,3.3566587952
testset,eigen.reflow,5,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,866,195,125,38311080419.875,117940431.66015625,522.522265625,8.3526749048
testset,eigen.rwlocks,5,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,87346726929.0,271019456.28828126,306471.1921875,3.6635602872
testset,eigen.rwlocks.er,5,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,59198070267.375,182946460.9859375,385756.63125,5.4055816104
testset,eigen.mutex,5,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,151486656953.375,471457525.65117186,208467.730078125,2.1123972664
testset,eigen.mutex.er,5,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,122777610504.375,381774498.6417969,278091.050390625,2.6063383928
testset,eigen.glock,5,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,388367802290.125,1212057957.6804688,469.71015625,0.8239611992
testset,eigen.atomicrmi.optsva,5,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,32746319910.5,50056978.142773435,151917.9640625,19.544180896
testset,eigen.atomicrmi.sva,5,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,123060725828.3125,191410406.9651367,61648.28046875,5.200684424
testset,eigen.reflow,5,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,1728,360,280,38831661638.4375,59563180.76152344,249.58408203125,16.4813961856
testset,eigen.rwlocks,5,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,80152400070.4375,124299115.48554687,135708.3150390625,7.9847889696
testset,eigen.rwlocks.er,5,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,71283991271.0,110171846.02480468,284832.5115234375,8.9781729184
testset,eigen.mutex,5,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,197253157640.25,307017799.37060547,129787.86005859375,3.2445614944
testset,eigen.mutex.er,5,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,127474942064.75,198186683.64697266,145266.06162109374,5.0205945552
testset,eigen.glock,5,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,779491815073.25,1217070046.1609375,260.44814453125,0.8210477488
testset,eigen.atomicrmi.optsva,9,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,53771467538.25,164422069.053125,612124.371875,5.9511115216
testset,eigen.atomicrmi.sva,9,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,132747119523.25,411634228.94609374,265745.5828125,2.4105984456
testset,eigen.reflow,9,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,1183,198,122,66322970217.0,204316126.61875,717.3671875,4.8248743828
testset,eigen.rwlocks,9,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,126146795210.0,391015814.8140625,526639.91015625,2.5367271476
testset,eigen.mutex,9,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,193591210821.25,601770281.9023438,404721.95546875,1.6529676044
testset,eigen.mutex.er,9,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,165819062168.25,514831823.6,617037.4296875,1.9298143156
testset,eigen.glock,9,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,345634237361.25,1077136948.01875,558.19140625,0.9258342068
testset,eigen.atomicrmi.optsva,9,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,66248036813.25,101438901.4173828,328461.8052734375,9.6606636328
testset,eigen.atomicrmi.sva,9,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,176080189447.375,273460442.6238281,147600.06796875,3.634707584
testset,eigen.reflow,9,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,2464,436,204,74326939670.5,114584909.26054688,316.6181640625,8.6106060984
testset,eigen.rwlocks,9,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,148642665426.25,230384829.79101562,317093.7734375,4.3056278504
testset,eigen.rwlocks.er,9,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,115634462374.125,178833736.43808594,393286.6609375,5.5346821944
testset,eigen.mutex,9,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,253488679292.625,394517336.7169922,208800.9505859375,2.5247675824
testset,eigen.mutex.er,9,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,230555304307.0,358547733.4195312,336100.72265625,2.7759066392
testset,eigen.glock,9,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,698138702524.625,1089352910.0353515,308.2083984375,0.9167232784
testset,eigen.atomicrmi.sva,9,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,221845948761.5,172120475.94174805,76622.07944335937,5.7697695504
testset,eigen.reflow,9,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,4903,860,420,73845113907.4375,56877138.816552736,155.390234375,17.3335774336
testset,eigen.rwlocks,9,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,162438121682.0625,125818778.90737304,181108.48251953124,7.8799236704
testset,eigen.rwlocks.er,9,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,130617849545.875,100973605.91171876,218535.37465820313,9.7995794944
testset,eigen.mutex,9,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,349566826449.875,272275269.0578125,92458.36044921874,3.661674688
testset,eigen.mutex.er,9,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,258509048064.75,201006873.36918944,174035.138671875,4.9514707888
testset,eigen.glock,9,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1410049026915.5,1100775309.161328,144.497265625,0.9077698544
testset,eigen.atomicrmi.optsva,9,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,68265121881.75,209743983.31640625,585713.01328125,4.6876060744
testset,eigen.atomicrmi.sva,9,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,181643922265.5,564497547.53125,246488.70234375,1.7616884508
testset,eigen.reflow,9,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,1141,202,118,71319504534.0,219906857.5109375,626.47265625,4.4868511368
testset,eigen.rwlocks,9,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,169546038106.75,526282974.77734375,555054.8484375,1.8873929676
testset,eigen.rwlocks.er,9,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,130711127894.5,404915426.58984375,749194.02109375,2.4481465744
testset,eigen.mutex,9,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,276536359172.25,860972056.0859375,379176.396875,1.1571715232
testset,eigen.mutex.er,9,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,214587154989.25,667123704.3695313,566288.93046875,1.4912355776
testset,eigen.glock,9,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,462746271793.5,1443130381.3398438,591.4984375,0.6915236696
testset,eigen.atomicrmi.optsva,9,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,80862353601.875,124268758.98398438,344439.91328125,7.9146842936
testset,eigen.atomicrmi.sva,9,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,228861569850.5,355996154.76894534,124504.644140625,2.7964502752
testset,eigen.reflow,9,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,2471,454,186,81603272787.5,125880248.09648438,358.2767578125,7.8428226976
testset,eigen.rwlocks,9,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,177513763389.375,275482594.74785155,310916.8216796875,3.6053542432
testset,eigen.rwlocks.er,9,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,136882079100.625,212048523.10390624,385938.2466796875,4.6755572696
testset,eigen.mutex,9,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,355215071483.25,553333258.6109375,210573.446875,1.8017253528
testset,eigen.mutex.er,9,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,278823352148.375,433844275.37832034,344046.275,2.2953601088
testset,eigen.glock,9,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,931751702883.625,1454277724.3375,281.6072265625,0.6868782728
testset,eigen.atomicrmi.optsva,9,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,88750015024.0,68179708.59306641,147908.84052734374,14.4225327696
testset,eigen.atomicrmi.sva,9,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,300253438712.1875,233475227.02006835,71622.5607421875,4.263065248
testset,eigen.reflow,9,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,4935,886,394,82626419094.625,63805717.638623044,155.803173828125,15.4914132064
testset,eigen.rwlocks,9,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,212710664194.6875,165116446.73168945,155923.89321289063,6.0175638336
testset,eigen.rwlocks.er,9,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,175799727219.5625,136228381.13710937,251997.91235351562,7.2810124352
testset,eigen.mutex,9,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,477159887402.25,371721038.5070801,114968.48403320313,2.6825389856
testset,eigen.mutex.er,9,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,355612291577.625,276897470.4620117,161505.26147460938,3.59942564
testset,eigen.glock,9,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1886368565539.25,1472852951.0856934,167.743359375,0.6785524432
testset,eigen.atomicrmi.optsva,9,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,104823587054.75,323998640.51953125,549910.9546875,3.0527480408
testset,eigen.atomicrmi.sva,9,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,283336740206.5,882046143.83125,242724.25859375,1.1293981844
testset,eigen.reflow,9,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,1232,221,99,100238080677.25,310094477.7859375,658.64765625,3.1923995136
testset,eigen.rwlocks,9,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,290983705466.0,905640321.7195313,559308.046875,1.099717936
testset,eigen.rwlocks.er,9,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,179287209013.5,556445365.9554688,700403.38671875,1.7848456772
testset,eigen.mutex,9,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,433355499430.5,1350771548.7835937,416281.6484375,0.7384237664
testset,eigen.mutex.er,9,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,363773168751.0,1132982844.4421875,617818.80859375,0.879669056
testset,eigen.glock,9,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,755878677042.5,2358932395.717969,592.89375,0.4233483624
testset,eigen.atomicrmi.optsva,9,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,121571913817.25,187806941.25683594,304329.0216796875,5.2643738168
testset,eigen.atomicrmi.sva,9,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,379774536385.25,591422751.909961,140192.2822265625,1.685210404
testset,eigen.reflow,9,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,2601,461,179,109529186129.875,169540391.24570313,314.6283203125,5.8431914144
testset,eigen.rwlocks,9,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,305169137520.5,474867820.41308594,319712.9068359375,2.097197656
testset,eigen.rwlocks.er,9,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,247141183362.75,384174892.2357422,362307.481640625,2.5896129136
testset,eigen.mutex,9,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,607024788414.625,946622965.4376953,200756.270703125,1.0543226768
testset,eigen.mutex.er,9,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,464993555733.0,724607557.8091797,327494.85078125,1.3763631608
testset,eigen.glock,9,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1518430133232.125,2370867807.5111327,304.4380859375,0.4214879472
testset,eigen.atomicrmi.optsva,9,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,123595882432.875,95231600.39350586,173127.97250976562,10.3563320624
testset,eigen.atomicrmi.sva,9,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,455489263436.1875,354752225.1213867,59944.67133789063,2.8101650304
testset,eigen.reflow,9,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,5128,887,393,108297462552.8125,83594327.0645996,168.597607421875,11.8192981616
testset,eigen.rwlocks,9,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,379461284219.0625,295293024.02739257,182651.2778808594,3.373203152
testset,eigen.rwlocks.er,9,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,261034931268.1875,202980905.509375,171721.68002929687,4.9035582848
testset,eigen.mutex,9,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,824653847803.375,643354880.7476562,93227.3953125,1.5521664064
testset,eigen.mutex.er,9,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,611336468706.0625,476581493.1196777,127629.9005859375,2.0937733408
testset,eigen.glock,9,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,3066207378472.375,2394542131.004297,160.12900390625,0.4174538256
testset,eigen.atomicrmi.optsva,17,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,218920166733.25,338338468.2476562,704358.595703125,2.9234401268
testset,eigen.atomicrmi.sva,17,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,519301742742.25,808058922.3898437,299257.8203125,1.2324241328
testset,eigen.reflow,17,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,3773,466,174,210978029438.25,326574927.39570314,343.009375,3.0334912204
testset,eigen.rwlocks,17,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,414864911952.75,644455530.3203125,646574.5578125,1.5426708348
testset,eigen.rwlocks.er,17,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,385695464553.25,598840162.7210938,854561.347265625,1.6593402276
testset,eigen.mutex,17,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,752322843861.25,1172115318.7347655,475376.60546875,0.8506986132
testset,eigen.mutex.er,17,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,628180320475.0,977856394.1824219,780364.969140625,1.0188157432
testset,eigen.glock,17,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1339606203498.25,2090115786.5753906,351.509375,0.4777523412
testset,eigen.atomicrmi.optsva,17,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,257967613438.375,199675803.3083008,327288.5831054688,4.9618631696
testset,eigen.atomicrmi.sva,17,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,736259487882.875,573463565.809961,126441.4298828125,1.7385174944
testset,eigen.reflow,17,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,7646,961,319,230206543150.5,178173701.17373046,442.1005859375,5.5602242336
testset,eigen.rwlocks,17,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,572835816272.5,445717790.3504883,326558.1668945312,2.234497152
testset,eigen.mutex,17,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1080067753012.0,842171610.0421875,184413.6486328125,1.1851108384
testset,eigen.mutex.er,17,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,857062480510.375,667765633.0836914,312885.9893554688,1.4934733808
testset,eigen.glock,17,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,2730285264420.875,2131520192.4342773,200.466015625,0.4688154808
testset,eigen.atomicrmi.sva,17,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,901174491524.25,350811063.2619141,77569.68513183594,2.8407373088
testset,eigen.reflow,17,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,15236,1914,646,233551022376.375,90356150.56867675,122.2125,10.9612022848
testset,eigen.rwlocks,17,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,747203179291.0,290816740.0634033,153549.426171875,3.4261096192
testset,eigen.rwlocks.er,17,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,531841566974.5,206727718.83103028,246344.37448730468,4.8134635552
testset,eigen.mutex,17,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1341288703296.8125,523005985.517041,103252.83872070312,1.9086122128
testset,eigen.mutex.er,17,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1098294468618.1875,428058003.23977053,157519.6028564453,2.330886728
testset,eigen.glock,17,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,5502111349083.0,2148522422.6210203,108.2927490234375,0.4652759344
testset,eigen.atomicrmi.optsva,17,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,282249239224.0,437310340.04765624,649175.28046875,2.2674994688
testset,eigen.atomicrmi.sva,17,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,667831723854.0,1040219075.21875,275694.773046875,0.9583252444
testset,eigen.reflow,17,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,3705,461,179,230913671853.25,357704312.4597656,382.924609375,2.7715985584
testset,eigen.rwlocks,17,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,645148584804.75,1004123449.23125,677137.7453125,0.9920195364
testset,eigen.rwlocks.er,17,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,426456313551.75,662576479.7277343,848066.278125,1.5007398876
testset,eigen.mutex,17,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1061191866962.25,1654560502.7304688,491945.614453125,0.6030954628
testset,eigen.mutex.er,17,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,886026245503.5,1380636520.1648438,755876.69609375,0.7223262328
testset,eigen.glock,17,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1807640665000.5,2821421995.2851562,380.05234375,0.354052668
testset,eigen.atomicrmi.optsva,17,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,306421405413.125,237363726.4758789,311743.99755859375,4.1772538648
testset,eigen.atomicrmi.sva,17,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,916236090512.875,714039904.7262695,124092.44443359374,1.397019844
testset,eigen.reflow,17,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,7840,974,306,255246848128.0,197768574.54052734,203.9943359375,5.0147534024
testset,eigen.rwlocks,17,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,787000763910.25,612923284.4777343,298072.9706054687,1.6264279
testset,eigen.rwlocks.er,17,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,654788346900.375,509675279.6220703,369806.03515625,1.9548301464
testset,eigen.mutex,17,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1511222055640.625,1178955349.6132812,185634.28564453125,0.8469966376
testset,eigen.mutex.er,17,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1157458110290.75,902433251.090918,292127.97509765625,1.1058715544
testset,eigen.glock,17,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,3675588038054.875,2869993333.7546873,1036.4341796875,0.3482435968
testset,eigen.atomicrmi.sva,17,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1159784337884.3125,452156601.2238037,62381.324487304686,2.2073069248
testset,eigen.reflow,17,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,15527,1952,608,259008230092.5,100420134.77797851,98.7923828125,9.8838558112
testset,eigen.rwlocks,17,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,952539280349.5,370996075.15251464,168385.039453125,2.6875532096
testset,eigen.rwlocks.er,17,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,755738593496.5,294111433.20517576,225774.94318847655,3.387414672
testset,eigen.mutex,17,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1979315295897.125,772275769.9785401,92262.94814453126,1.2933765552
testset,eigen.mutex.er,17,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1628642452012.625,635114364.4493408,189436.69833984374,1.5718612736
testset,eigen.glock,17,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,7394108123671.0625,2887447061.3495116,106.9267333984375,0.346221608
testset,eigen.atomicrmi.optsva,17,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,375470631930.75,582602572.5949218,670983.9328125,1.7045274532
testset,eigen.atomicrmi.sva,17,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1176852847261.5,1835031900.0570312,288688.704296875,0.5438233008
testset,eigen.reflow,17,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,3878,473,167,303836932017.25,471343731.00390625,383.95625,2.1063930436
testset,eigen.rwlocks,17,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,937927731891.5,1461485004.055078,620817.238671875,0.682355344
testset,eigen.rwlocks.er,17,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,760348247066.5,1183904250.715625,856818.541015625,0.8417195704
testset,eigen.mutex,17,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1682892818932.5,2625675561.8839846,506332.45546875,0.3802975404
testset,eigen.mutex.er,17,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1352433150994.25,2109202156.4476562,777282.4125,0.4732211716
testset,eigen.glock,17,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,2982434463495.25,4656573968.533594,408.8796875,0.2145897948
testset,eigen.atomicrmi.optsva,17,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,457521841198.625,355386504.7203125,330540.2111328125,2.7976806456
testset,eigen.atomicrmi.sva,17,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1464640678561.5,1142365924.862793,124438.5642578125,0.8739344872
testset,eigen.reflow,17,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,7910,994,286,319067183496.5,247566159.24492186,508.09501953125,4.011694296
testset,eigen.rwlocks,17,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1336805968953.125,1042306884.6197265,308676.1180664062,0.9575061976
testset,eigen.rwlocks.er,17,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,974068362141.625,758845534.9548829,441808.08330078126,1.3140761464
testset,eigen.mutex,17,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,2389584689296.25,1864869061.3823242,214488.68017578125,0.5356579352
testset,eigen.mutex.er,17,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1919818510348.5,1497984506.9083984,278845.4052734375,0.6667296896
testset,eigen.glock,17,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,6024086540029.5,4704477297.141016,203.66787109375,0.2124803472
testset,eigen.atomicrmi.sva,17,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1956924724443.3125,763527809.4313965,53463.7451171875,1.308175
testset,eigen.reflow,17,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,16362,1948,612,333810094301.8125,129513529.37172851,112.476708984375,7.6690311152
testset,eigen.rwlocks,17,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1673692221613.4375,652761707.4017334,172711.17722167968,1.5295524272
testset,eigen.rwlocks.er,17,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1136994726092.625,442991955.5091553,203498.11616210936,2.2515495824
testset,eigen.mutex,17,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,3204325321393.75,1250617694.0734375,81518.93125,0.7989201296
testset,eigen.mutex.er,17,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,2434876800294.9375,950009179.1479492,177937.7287841797,1.0513878976
testset,eigen.glock,17,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,12111063776940.188,4729949266.4672365,103.765185546875,0.2113769728
testset,eigen.atomicrmi.optsva,5,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,16018718886.25,96575477.6015625,603767.634375,9.9883143676
testset,eigen.atomicrmi.sva,5,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,25269088130.0,150872282.68125,621230.228125,6.3318470052
testset,eigen.reflow,5,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,277,63,97,16521826382.5,100219107.678125,1050.85625,9.684159384
testset,eigen.rwlocks,5,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,18849926804.5,114361615.284375,574453.465625,8.48809662
testset,eigen.rwlocks.er,5,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,15603112253.5,93903450.1046875,749363.74375,10.2543644756
testset,eigen.mutex,5,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,33475026184.25,205981461.315625,376304.7609375,4.7796825944
testset,eigen.mutex.er,5,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,29116693989.0,178618541.309375,564832.484375,5.49512936
testset,eigen.glock,5,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,89787163673.25,558381003.1140625,1027.8328125,1.781991918
testset,eigen.atomicrmi.optsva,5,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,17210553961.25,51934857.19101562,307383.825,18.5932423048
testset,eigen.atomicrmi.sva,5,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,28029889937.5,85761607.04609375,148113.837109375,11.416384464
testset,eigen.reflow,5,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,616,145,175,19679236765.125,59922261.490234375,522.931640625,16.260793232
testset,eigen.rwlocks,5,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,22590879246.875,68709622.37265626,305864.20390625,14.1650086528
testset,eigen.rwlocks.er,5,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,17598459196.125,51883992.80546875,408510.53671875,18.1834100608
testset,eigen.mutex,5,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,48666733530.75,150328081.50429687,207515.616015625,6.575333432
testset,eigen.mutex.er,5,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,39007957795.75,120287678.50117187,289664.8015625,8.2034543224
testset,eigen.glock,5,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,180203541959.625,561599906.2449219,795.847265625,1.7757697576
testset,eigen.atomicrmi.optsva,5,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,17709899093.5,26512503.09296875,192133.46796875,36.1379811728
testset,eigen.atomicrmi.sva,5,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,34763447589.5625,53360808.37265625,71038.02470703125,18.4101418128
testset,eigen.reflow,5,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,1228,274,366,20006579484.625,30450837.285253905,261.02099609375,31.9894762864
testset,eigen.rwlocks,5,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,23029927683.8125,35073041.59970703,146062.77490234375,27.7899266032
testset,eigen.rwlocks.er,5,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,22885633522.5,34601659.63417969,267549.86259765626,27.965142384
testset,eigen.mutex,5,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,49138733996.625,75718889.02285156,115867.363671875,13.0243485728
testset,eigen.mutex.er,5,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,38364409852.8125,58982943.38193359,167715.258203125,16.6821281088
testset,eigen.glock,5,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,363863674369.1875,567503680.831543,251.81865234375,1.758900504
testset,eigen.atomicrmi.optsva,5,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,18169498676.0,109810104.446875,613133.7875,8.8059666836
testset,eigen.atomicrmi.sva,5,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,31744312843.0,195083678.4921875,265744.059375,5.040272908
testset,eigen.reflow,5,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,299,78,82,19802274326.25,120564474.159375,1014.6578125,8.0798799856
testset,eigen.rwlocks,5,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,25100175609.75,153305395.7859375,596383.415625,6.3744573936
testset,eigen.rwlocks.er,5,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,20366497687.75,123669698.15625,724338.06875,7.8560389936
testset,eigen.mutex,5,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,53582524579.0,331564271.7234375,395423.5203125,2.98604818
testset,eigen.mutex.er,5,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,42650725466.75,263200441.2078125,556190.7921875,3.7514016056
testset,eigen.glock,5,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,119157493356.75,741799372.34375,951.6125,1.3427607068
testset,eigen.atomicrmi.optsva,5,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,21667362702.625,57523303.55546875,1726445.133984375,14.7687563272
testset,eigen.atomicrmi.sva,5,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,39928245438.25,122993547.62695312,130074.067578125,8.0143767024
testset,eigen.reflow,5,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,610,128,192,22181386972.375,67620137.37851563,497.612890625,14.426509956
testset,eigen.rwlocks,5,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,27426796970.75,83953058.09804687,285859.82265625,11.667421476
testset,eigen.rwlocks.er,5,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,19981503007.75,60337639.11875,403417.548828125,16.014811292
testset,eigen.mutex,5,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,60861339522.625,188462990.95859376,202213.55078125,5.2578533848
testset,eigen.mutex.er,5,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,44541030014.375,137431751.23515624,292369.2015625,7.1843870672
testset,eigen.glock,5,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,238836095603.75,744914212.9359375,521.43359375,1.33983098
testset,eigen.atomicrmi.optsva,5,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,19327473752.0,28842779.538183592,185786.43828125,33.1134843696
testset,eigen.atomicrmi.sva,5,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,43780650935.9375,67541474.59316406,66387.5685546875,14.6183299312
testset,eigen.reflow,5,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,1235,290,350,22020010300.75,33583014.93203125,235.37099609375,29.0644732336
testset,eigen.rwlocks,5,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,33416230013.8125,51159163.006347656,162608.71845703124,19.1523699632
testset,eigen.rwlocks.er,5,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,25208023887.0,38151700.26533203,217063.72626953124,25.3887414128
testset,eigen.mutex,5,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,61958948248.3125,95886432.79414062,83137.1931640625,10.3294200128
testset,eigen.mutex.er,5,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,50992484652.1875,78843314.31904297,122004.4994140625,12.5508691008
testset,eigen.glock,5,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,481171173883.0625,750034966.0142578,214.43876953125,1.3300879904
testset,eigen.atomicrmi.optsva,5,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,22443509411.25,136546317.459375,574342.375,7.1290098652
testset,eigen.atomicrmi.sva,5,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,48131033737.5,297223329.54375,258045.971875,3.3242585412
testset,eigen.reflow,5,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,312,69,91,28340742119.25,173915735.5578125,967.16875,5.6455825796
testset,eigen.rwlocks,5,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,41214490788.0,253969435.9625,535015.234375,3.88212973
testset,eigen.rwlocks.er,5,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,34955400390.25,214646009.003125,700023.075,4.5772612592
testset,eigen.mutex,5,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,86786725297.0,538875414.1921875,371218.321875,1.843599922
testset,eigen.mutex.er,5,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,70515187573.0,437021248.4421875,554998.153125,2.26901474
testset,eigen.glock,5,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,192670483393.0,1201000605.771875,990.1703125,0.830433376
testset,eigen.atomicrmi.optsva,5,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,24252445133.125,73029157.88359375,437239.7890625,13.1945458792
testset,eigen.atomicrmi.sva,5,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,58124071375.375,179738885.3738281,142312.459375,5.5054643016
testset,eigen.reflow,5,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,629,146,174,29810236871.25,91078318.2515625,500.725,10.734567504
testset,eigen.rwlocks,5,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,45717608140.375,140832608.35625,274675.733203125,6.9994912904
testset,eigen.rwlocks.er,5,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,36316575132.375,110601123.50039062,1089186.908203125,8.811403576
testset,eigen.mutex,5,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,97958666556.5,304297963.98046875,207091.80078125,3.2666839112
testset,eigen.mutex.er,5,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,77635033642.875,240550161.54140624,348624.4640625,4.1218504712
testset,eigen.glock,5,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,385859724277.125,1203836283.7910156,487.226953125,0.8293169248
testset,eigen.atomicrmi.optsva,5,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,25969367210.125,39297018.024023436,169975.4861328125,24.6444202832
testset,eigen.atomicrmi.sva,5,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,76269752178.125,118160568.40029296,66190.5953125,8.3912689072
testset,eigen.reflow,5,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,1234,299,341,29258625173.125,44868423.23339844,255.66416015625,21.8738917568
testset,eigen.rwlocks,5,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,49662304302.1875,76465871.9475586,337583.2657226563,12.8870379456
testset,eigen.rwlocks.er,5,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,43284655063.9375,66342798.04345703,250280.7541015625,14.7858403648
testset,eigen.mutex,5,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,111611506106.625,172631426.48212892,324232.1958984375,5.734175824
testset,eigen.mutex.er,5,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,86087900935.1875,133411407.44042969,135123.10068359374,7.4342618768
testset,eigen.glock,5,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,775735861958.875,1210505542.4902344,254.4193359375,0.8250230928
testset,eigen.atomicrmi.optsva,9,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,43453463363.75,132044205.3109375,612869.96171875,7.3642001172
testset,eigen.atomicrmi.sva,9,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,96035273563.25,296930786.3414062,271534.13671875,3.3321090068
testset,eigen.reflow,9,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,833,186,134,52455355779.0,160919964.67109376,569.84609375,6.1004256904
testset,eigen.rwlocks,9,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,68329998292.0,210179526.88671875,581629.440625,4.6831553928
testset,eigen.rwlocks.er,9,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,54793501060.0,167825917.7640625,727092.45625,5.8401086592
testset,eigen.mutex,9,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,135540407366.5,420483142.2265625,425366.91875,2.360919568
testset,eigen.mutex.er,9,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,118743676178.5,367792045.84296876,623118.7609375,2.6948803532
testset,eigen.glock,9,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,342660638467.75,1068064066.7625,520.175,0.9338685688
testset,eigen.atomicrmi.optsva,9,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,46069075394.125,69659459.8765625,348440.08828125,13.8921824352
testset,eigen.atomicrmi.sva,9,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,114905860274.625,177808050.5095703,120004.0048828125,5.5697768456
testset,eigen.reflow,9,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,1706,380,260,58862681708.375,90436093.49570313,305.81953125,10.872763208
testset,eigen.rwlocks,9,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,86296051991.125,133169599.11621094,266648.5654296875,7.4163300088
testset,eigen.rwlocks.er,9,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,77513698303.0,119279620.14453125,378196.165234375,8.2566051424
testset,eigen.mutex,9,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,161293982937.0,250498144.2908203,166556.6453125,3.9679099512
testset,eigen.mutex.er,9,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,128821253730.625,199563843.6044922,272698.071875,4.968124292
testset,eigen.glock,9,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,699211786280.25,1090878492.1146483,295.79140625,0.9153163784
testset,eigen.atomicrmi.optsva,9,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,49208676658.9375,37198236.16918945,157272.11342773438,26.0116728784
testset,eigen.atomicrmi.sva,9,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,138682006565.625,107282787.42231445,62327.11118164063,9.2297481968
testset,eigen.reflow,9,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,3453,720,560,58505289958.5,44798339.96757813,153.855712890625,21.8783634928
testset,eigen.rwlocks,9,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,100663111287.0,77673558.19829102,177144.1798828125,12.7156808848
testset,eigen.rwlocks.er,9,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,79599015360.6875,61245788.57675781,203242.6020019531,16.0806009248
testset,eigen.mutex,9,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,191539475560.875,148850477.75273436,77661.71391601562,6.6826955456
testset,eigen.mutex.er,9,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,149340233771.5,115724563.3974121,143219.51669921874,8.5710325184
testset,eigen.glock,9,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1397124669798.1875,1090593560.567627,159.272998046875,0.9161673456
testset,eigen.atomicrmi.optsva,9,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,48147970584.0,146854993.61015624,609774.6375,6.6461783564
testset,eigen.atomicrmi.sva,9,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,116070530999.75,359470382.6171875,263778.346875,2.756944396
testset,eigen.reflow,9,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,799,183,137,54992536517.25,168801747.41171876,591.4046875,5.8189714508
testset,eigen.rwlocks,9,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,93863153903.25,289908788.1546875,593766.13359375,3.409218492
testset,eigen.rwlocks.er,9,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,71180319613.0,218913530.3046875,747856.32421875,4.4956246576
testset,eigen.mutex,9,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,184272574323.75,572458321.1242187,454944.3453125,1.7365579288
testset,eigen.mutex.er,9,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,149413123945.5,463450444.81171876,635487.50625,2.1417127996
testset,eigen.glock,9,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,460244167369.5,1435249868.5257812,577.43125,0.6952831184
testset,eigen.atomicrmi.optsva,9,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,50578647207.25,76816619.24941406,345049.470703125,12.6535610448
testset,eigen.atomicrmi.sva,9,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,144553321485.875,224139522.30839843,120505.1626953125,4.4274319912
testset,eigen.reflow,9,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,1711,377,263,64418033175.25,99180093.06152344,320.9232421875,9.935106188
testset,eigen.rwlocks,9,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,101414988485.25,156752001.21894532,274881.7173828125,6.3107042616
testset,eigen.rwlocks.er,9,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,96239077932.25,148462051.70371094,373419.1462890625,6.6501052768
testset,eigen.mutex,9,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,245822031576.75,382375401.77597654,170622.0158203125,2.6035095224
testset,eigen.mutex.er,9,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,184869944171.875,287084291.40957034,242805.653515625,3.4618931856
testset,eigen.glock,9,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,933934593386.625,1457676649.2742188,303.8755859375,0.685272828
testset,eigen.atomicrmi.optsva,9,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,53334241555.0625,40635689.56611328,139280.37504882814,23.9995913072
testset,eigen.atomicrmi.sva,9,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,178012189960.8125,138138643.49926758,51867.17631835937,7.190518808
testset,eigen.reflow,9,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,3428,728,552,62981920419.875,48220207.10463867,179.866162109375,20.3232926448
testset,eigen.rwlocks,9,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,113152094170.0,87242879.98691407,163005.48315429688,11.3122077808
testset,eigen.rwlocks.er,9,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,91343056681.125,70493673.95117188,152567.31025390624,14.013106704
testset,eigen.mutex,9,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,259148880518.5,201379802.29726562,101316.25766601562,4.9392457248
testset,eigen.mutex.er,9,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,214390883914.4375,166397516.78120118,168699.51547851562,5.9704031104
testset,eigen.glock,9,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1875272997960.6875,1464138171.5874512,153.22001953125,0.6825672864
testset,eigen.atomicrmi.optsva,9,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,73524234977.25,226053353.4546875,570849.296875,4.3523064212
testset,eigen.atomicrmi.sva,9,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,196240692487.25,609882273.0523437,247410.23515625,1.6306505848
testset,eigen.reflow,9,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,863,186,134,76147575329.75,234695021.721875,659.61953125,4.2023662424
testset,eigen.rwlocks,9,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,142391570492.75,441167894.4195312,578230.62265625,2.2473240436
testset,eigen.rwlocks.er,9,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,145691079393.75,451402963.1421875,758316.4125,2.1964282324
testset,eigen.mutex,9,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,291766413728.0,908247420.7023437,418407.18671875,1.0967677736
testset,eigen.mutex.er,9,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,249796612871.5,776968960.1585938,589403.559375,1.28104219
testset,eigen.glock,9,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,753372645263.0,2351151262.677344,528.05390625,0.4247565956
testset,eigen.atomicrmi.optsva,9,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,69578212466.0,106515933.97910157,317006.75,9.1982817224
testset,eigen.atomicrmi.sva,9,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,225791544484.75,351038671.0376953,109365.0533203125,2.8344728384
testset,eigen.reflow,9,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,1715,388,252,79547374341.125,122659571.88320312,385.9751953125,8.0455201104
testset,eigen.rwlocks,9,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,158106039893.875,245191440.9109375,269964.9537109375,4.0479161984
testset,eigen.rwlocks.er,9,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,138104307005.75,213904113.40546876,375922.9421875,4.6341784256
testset,eigen.mutex,9,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,362382563412.5,564380122.1414063,174464.7361328125,1.7660893888
testset,eigen.mutex.er,9,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,287754777136.75,447761385.6298828,269125.713671875,2.2241159864
testset,eigen.glock,9,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1520841154717.25,2374722664.165039,275.1580078125,0.4208197536
testset,eigen.atomicrmi.optsva,9,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,70817918450.875,54170121.345703125,154751.05014648437,18.0745216464
testset,eigen.atomicrmi.sva,9,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,286489754599.9375,222801425.49331054,75189.18950195312,4.46787356
testset,eigen.reflow,9,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,3399,734,546,77818251654.1875,59952315.2543457,143.982080078125,16.4485833696
testset,eigen.rwlocks,9,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,222201071509.25,172496483.629834,182837.3845703125,5.7605482784
testset,eigen.mutex,9,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,418899707482.375,326361587.9411133,85927.23461914062,3.055624
testset,eigen.mutex.er,9,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,315063211364.5625,245169379.44404298,180029.0747558594,4.0626768016
testset,eigen.glock,9,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,3052759596323.9375,2384175925.2679687,154.975830078125,0.4192927616
testset,eigen.atomicrmi.optsva,17,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,141174756612.5,216736158.56953126,594257.568359375,4.5333883716
testset,eigen.atomicrmi.sva,17,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,362192840860.75,562855159.8570312,209755.5046875,1.7670144956
testset,eigen.reflow,17,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,2439,428,212,168044901646.25,259608068.3296875,444.753515625,3.8085059036
testset,eigen.rwlocks,17,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,255156865461.25,395247989.55859375,591280.13359375,2.5082609432
testset,eigen.rwlocks.er,17,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,226454194125.25,350403516.178125,678541.038671875,2.826178612
testset,eigen.mutex,17,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,545769187147.25,849604848.4003906,362435.759375,1.1726568944
testset,eigen.mutex.er,17,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,419558641917.5,652089194.3773438,558195.213671875,1.5254125076
testset,eigen.glock,17,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1343934208428.0,2096945189.0742188,395.457421875,0.476213788
testset,eigen.atomicrmi.optsva,17,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,160192503306.375,123135920.83847657,324743.417578125,7.9903864016
testset,eigen.atomicrmi.sva,17,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,479676123619.125,373177773.8736328,106077.97568359374,2.6684671944
testset,eigen.reflow,17,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,5149,869,411,181925471485.5,140620916.31748047,206.7826171875,7.0358481944
testset,eigen.rwlocks,17,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,323354695660.875,250724433.41328126,284492.269140625,3.958501352
testset,eigen.rwlocks.er,17,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,245475861544.375,189942965.28876954,370894.53203125,5.2143619824
testset,eigen.mutex,17,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,623243726805.0,485222573.3077148,157242.71748046874,2.0537711736
testset,eigen.mutex.er,17,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,514065567963.375,399982459.53388673,275432.4287109375,2.4899547448
testset,eigen.glock,17,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,2702349876502.375,2109692596.5685546,175.644921875,0.4736618344
testset,eigen.atomicrmi.optsva,17,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,164316362153.3125,63085510.915209964,166375.18635253905,15.5797022672
testset,eigen.atomicrmi.sva,17,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,520013872012.5,202253897.23457032,59726.28061523438,4.9229455936
testset,eigen.reflow,17,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,10087,1696,864,178797355642.6875,69093811.97792968,168.855029296875,14.3178851328
testset,eigen.rwlocks,17,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,397752657376.1875,154595653.89277345,114756.27009277344,6.4361606448
testset,eigen.rwlocks.er,17,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,281686446438.875,108954795.5144287,236701.6399169922,9.088119192
testset,eigen.mutex,17,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,826794140051.875,322104019.37114257,100203.51206054687,3.0962967392
testset,eigen.mutex.er,17,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,655517020563.125,255096813.5505127,138159.63205566406,3.9053143088
testset,eigen.glock,17,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,5482001216065.125,2140526876.996118,101.08798828125,0.4669827488
testset,eigen.atomicrmi.optsva,17,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,176147045113.5,271402360.32734376,682105.9734375,3.6333280504
testset,eigen.atomicrmi.sva,17,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,458159439303.5,712714670.1441406,204012.453125,1.3968936252
testset,eigen.reflow,17,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,2535,428,212,186281865568.25,287924170.3484375,397.748828125,3.4356538036
testset,eigen.rwlocks,17,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,383507378443.0,595557779.9222656,588686.019140625,1.6688075276
testset,eigen.rwlocks.er,17,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,297849777814.25,461623724.81523436,724288.928125,2.1487341864
testset,eigen.mutex,17,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,692685204531.25,1079006112.5425782,373467.0859375,0.923940624
testset,eigen.mutex.er,17,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,574087699439.75,893738239.275,529563.29296875,1.11481225
testset,eigen.glock,17,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1811288169867.75,2827168948.4472656,356.18828125,0.3533396896
testset,eigen.atomicrmi.optsva,17,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,202989326418.25,156588167.77695313,281439.9286132812,6.3057502704
testset,eigen.atomicrmi.sva,17,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,589837515815.0,459090025.84111327,116431.558984375,2.1700891616
testset,eigen.reflow,17,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,5050,865,415,190166484589.125,147016520.04365236,200.01943359375,6.7309442184
testset,eigen.rwlocks,17,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,357380238009.25,277212566.5756836,343062.91943359375,3.5816194176
testset,eigen.rwlocks.er,17,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,361849975516.75,280776014.7203125,380732.3720703125,3.5373776056
testset,eigen.mutex,17,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,876869669135.25,683279327.3259766,183845.055078125,1.4597380264
testset,eigen.mutex.er,17,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,693157288627.75,539715259.1179688,278574.5267578125,1.8466227232
testset,eigen.glock,17,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,3645654504324.75,2846621580.450586,197.91474609375,0.351102936
testset,eigen.atomicrmi.optsva,17,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,198833228188.5,76617723.14416504,128321.68044433594,12.8751115856
testset,eigen.atomicrmi.sva,17,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,721160971207.0625,280906736.577417,62993.74213867188,3.5498315936
testset,eigen.reflow,17,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,10004,1765,795,190245499586.4375,73397307.11975098,106.355517578125,13.456297288
testset,eigen.rwlocks,17,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,492639982077.3125,191454511.0284912,147935.8299560547,5.1964925568
testset,eigen.rwlocks.er,17,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,353979302206.0625,137465476.34726563,150051.19333496093,7.232061264
testset,eigen.mutex,17,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1166707154358.6875,454776787.32368165,102750.87321777343,2.1942095664
testset,eigen.mutex.er,17,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,913874437923.6875,355967988.4178955,144653.4127685547,2.8012601008
testset,eigen.glock,17,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,7373356886964.5,2879446993.046655,97.9701904296875,0.3471959968
testset,eigen.atomicrmi.optsva,17,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,253561820982.5,392334896.3515625,557577.96328125,2.5240392956
testset,eigen.atomicrmi.sva,17,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,734389353782.0,1143826544.8246093,258015.30859375,0.8714723284
testset,eigen.reflow,17,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,2427,428,212,219255244592.5,339192910.2320312,402.869140625,2.9189723656
testset,eigen.rwlocks,17,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,605946427346.25,942906223.996875,544443.429296875,1.0561989824
testset,eigen.rwlocks.er,17,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,432007549203.0,671041584.9320313,728913.53125,1.4814555932
testset,eigen.mutex,17,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1233430642499.0,1923641758.1753907,349684.95234375,0.5188779796
testset,eigen.mutex.er,17,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,951314293030.5,1482749845.3328125,585800.99140625,0.6727534788
testset,eigen.glock,17,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,2985710112038.75,4661810022.675781,915.46484375,0.2143543668
testset,eigen.atomicrmi.optsva,17,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,275094160238.25,212923514.40058595,285655.70869140624,4.65295228
testset,eigen.atomicrmi.sva,17,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,930596765747.0,725135530.8126953,126013.4328125,1.3754614752
testset,eigen.reflow,17,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,5149,897,383,234576244737.75,181549957.55039063,200.3955078125,5.4566480144
testset,eigen.rwlocks,17,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,717880265701.625,558963086.925586,268920.3708984375,1.783027144
testset,eigen.rwlocks.er,17,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,621579508681.625,483591684.84580076,372735.4958984375,2.059269944
testset,eigen.mutex,17,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1545763294450.5,1205709702.6510742,163785.9955078125,0.8280698632
testset,eigen.mutex.er,17,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1200300418044.625,935854890.9583008,276995.4349609375,1.0663996952
testset,eigen.glock,17,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,6001398680073.875,4686980657.997656,216.44951171875,0.2132836144
testset,eigen.atomicrmi.sva,17,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1127955515484.0,439408582.7744385,88577.80634765625,2.2695930512
testset,eigen.reflow,17,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,10263,1753,807,235213565321.0625,91017326.47451171,114.52109375,10.8837260144
testset,eigen.rwlocks,17,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,850638064212.875,331236809.59467775,130497.77243652343,3.0095055792
testset,eigen.rwlocks.er,17,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,540431839894.1875,210036712.29284668,252455.0969482422,4.7369525824
testset,eigen.mutex,17,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1946508483882.625,759389881.09104,97660.68081054688,1.3151753616
testset,eigen.mutex.er,17,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1391667672971.0,542602284.0402343,150019.6053466797,1.8395196272
testset,eigen.glock,17,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,12053617336719.875,4707515650.166089,98.2477783203125,0.212384376
testset,eigen.atomicrmi.optsva,5,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,24440265638.25,149223162.8359375,673967.8625,6.54657369
testset,eigen.atomicrmi.sva,5,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,34663970660.25,213431805.546875,258148.8484375,4.6157435792
testset,eigen.reflow,5,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,673,103,57,34030362417.0,209524941.015625,919.6765625,4.7016836916
testset,eigen.rwlocks,5,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,47129578981.75,291209581.44375,592562.0640625,3.3948955932
testset,eigen.rwlocks.er,5,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,36820324808.0,226647402.2875,712115.4015625,4.3454260884
testset,eigen.mutex,5,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,54550333498.5,337794169.090625,383725.99375,2.9330709776
testset,eigen.mutex.er,5,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,47903879869.5,296140482.1546875,542424.5796875,3.340021736
testset,eigen.glock,5,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,91720269884.0,570456146.3109375,953.3640625,1.744434466
testset,eigen.atomicrmi.optsva,5,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,31911662143.75,97734849.27304688,317020.590234375,10.0276819976
testset,eigen.atomicrmi.sva,5,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,44935646472.5,138601234.4308594,143226.01171875,7.1212951216
testset,eigen.reflow,5,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,1499,217,103,39476018614.875,121832166.21953125,522.098046875,8.1061872808
testset,eigen.rwlocks,5,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,62655342654.375,193899240.515625,310862.927734375,5.1073058808
testset,eigen.rwlocks.er,5,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,52747252472.625,162979262.67539063,386526.012890625,6.0666666984
testset,eigen.mutex,5,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,71093665043.0,220387817.9640625,190699.20234375,4.50110428
testset,eigen.mutex.er,5,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,57144787496.625,176649706.0691406,309400.844140625,5.599810832
testset,eigen.glock,5,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,182679114743.0,569357789.3871094,632.884375,1.7517054448
testset,eigen.atomicrmi.optsva,5,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,36222969762.8125,55362325.289648436,192472.77265625,17.668347024
testset,eigen.atomicrmi.sva,5,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,55130170298.5,85166393.57744141,74264.35029296875,11.6088885008
testset,eigen.reflow,5,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,3206,465,175,42900925337.5625,66201075.0421875,243.1486328125,14.9180931408
testset,eigen.rwlocks,5,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,79029717904.375,122336548.9484375,180534.99716796874,8.0982194672
testset,eigen.rwlocks.er,5,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,66131143331.4375,102186954.7623047,262455.2469726562,9.677739832
testset,eigen.mutex,5,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,84040958206.25,130347310.30410156,108330.42236328125,7.6153344
testset,eigen.mutex.er,5,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,72583404580.625,112263472.60742188,206082.020703125,8.8174425504
testset,eigen.glock,5,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,363971522301.75,567656947.8920898,227.3599609375,1.7583793264
testset,eigen.atomicrmi.optsva,5,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,31479294637.25,193156889.384375,605787.9921875,5.0827060088
testset,eigen.atomicrmi.sva,5,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,44162875063.25,272642358.2078125,267251.425,3.6229525312
testset,eigen.reflow,5,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,679,100,60,41227864938.25,254670644.2,925.9578125,3.8808703832
testset,eigen.rwlocks,5,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,69038701448.25,428039456.3421875,594398.3953125,2.3175406932
testset,eigen.rwlocks.er,5,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,49864383536.5,308087811.45,748016.5234375,3.2087030592
testset,eigen.mutex,5,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,70295475208.5,436025590.465625,399121.3609375,2.27610667
testset,eigen.mutex.er,5,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,57985821018.75,358977929.175,590242.3671875,2.7592952412
testset,eigen.glock,5,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,121111049394.25,753956363.39375,960.54375,1.3211015908
testset,eigen.atomicrmi.optsva,5,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,39900898828.125,122614943.003125,323489.00078125,8.0198694616
testset,eigen.atomicrmi.sva,5,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,58285075648.125,180331390.8839844,138304.640625,5.4902562352
testset,eigen.reflow,5,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,1576,224,96,48880895746.25,151134916.45078126,540.681640625,6.5465248768
testset,eigen.rwlocks,5,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,82173653856.5,254843644.05625,288668.4953125,3.8941921768
testset,eigen.rwlocks.er,5,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,63406034300.5,196216413.84179688,434990.898828125,5.0468382624
testset,eigen.mutex,5,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,97925396621.875,304405367.76171875,188723.242578125,3.26779376
testset,eigen.mutex.er,5,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,84893569781.75,263499310.63203126,301170.344140625,3.7694256568
testset,eigen.glock,5,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,241579292970.125,753357593.7308594,488.16328125,1.3246168416
testset,eigen.atomicrmi.optsva,5,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,44507669049.0,68432412.02167968,162999.8375,14.379544328
testset,eigen.atomicrmi.sva,5,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,77734737471.4375,120558751.1421875,84087.0890625,8.2331274384
testset,eigen.reflow,5,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,3237,503,137,50117193349.875,77351901.3959961,281.56337890625,12.7700686576
testset,eigen.rwlocks,5,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,107786860769.1875,167487322.14042968,192284.83564453124,5.9376439344
testset,eigen.rwlocks.er,5,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,75206533768.0625,116461917.21923828,276658.984765625,8.5098989136
testset,eigen.mutex,5,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,144230208223.75,224252764.54316407,129412.92119140625,4.4373505936
testset,eigen.mutex.er,5,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,95478315014.5,148217738.14990234,170658.476171875,6.7030927376
testset,eigen.glock,5,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,482906497250.4375,753537757.6273438,237.41689453125,1.3253083232
testset,eigen.atomicrmi.optsva,5,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,51971628048.25,321043797.509375,623093.95625,3.0786028072
testset,eigen.atomicrmi.sva,5,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,74429183113.75,461734269.809375,264457.3515625,2.1496944252
testset,eigen.reflow,5,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,670,97,63,57816704486.75,357905014.5671875,1030.73125,2.7673663072
testset,eigen.rwlocks,5,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,97838437978.5,607807994.3640625,571244.125,1.6353490848
testset,eigen.rwlocks.er,5,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,82581038980.0,512373202.6171875,725234.7296875,1.9374907604
testset,eigen.mutex,5,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,112155763107.25,697485547.06875,380979.865625,1.4265874136
testset,eigen.mutex.er,5,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,100146858002.5,622365049.3359375,553141.590625,1.5976537176
testset,eigen.glock,5,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,194333586503.5,1211424095.89375,1110.7375,0.8233265432
testset,eigen.atomicrmi.optsva,5,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,53653150377.75,165719045.72734374,296568.171875,5.9642350496
testset,eigen.atomicrmi.sva,5,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,98616386710.375,306272582.21484375,154483.216796875,3.244896824
testset,eigen.reflow,5,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,1579,248,72,65552272886.125,203153618.325,478.59921875,4.8816003768
testset,eigen.rwlocks,5,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,123927575298.5,385265238.01523435,309574.479296875,2.58215332
testset,eigen.rwlocks.er,5,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,106374979648.875,330320829.76875,435560.3203125,3.0082261928
testset,eigen.mutex,5,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,145631279000.375,453314433.015625,198869.4328125,2.1973301488
testset,eigen.mutex.er,5,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,123902414926.875,385231552.2800781,303814.707421875,2.582677668
testset,eigen.glock,5,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,388851367583.125,1213411404.8929687,531.90234375,0.8229365424
testset,eigen.atomicrmi.optsva,5,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,68816720691.25,106158258.54179688,187759.54765625,9.3000653552
testset,eigen.atomicrmi.sva,5,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,123210664956.5,191385755.44453126,74481.9091796875,5.1943555392
testset,eigen.reflow,5,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,3352,498,142,70223482529.25,108780377.35371093,253.5947265625,9.1137604816
testset,eigen.rwlocks,5,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,152897000076.25,237864038.32021484,188763.6296875,4.1858244416
testset,eigen.rwlocks.er,5,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,112270809180.5625,174435080.09990233,194856.73837890624,5.7005022464
testset,eigen.mutex,5,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,193096078673.75,300835137.8948242,98715.5587890625,3.3144122048
testset,eigen.mutex.er,5,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,146267048906.4375,227400782.5949219,191703.19833984374,4.3755583008
testset,eigen.glock,5,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,779007120553.875,1216260560.1924806,268.20029296875,0.8215586016
testset,eigen.atomicrmi.optsva,9,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,91586577530.0,282808024.3,573794.54375,3.493961764
testset,eigen.atomicrmi.sva,9,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,132694269684.0,411659399.51640624,253900.05390625,2.4115585456
testset,eigen.reflow,9,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,2123,248,72,105048452493.75,325469782.54609376,637.2578125,3.0462133652
testset,eigen.rwlocks,9,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,173903405282.25,540009239.4195312,595862.46015625,1.8401019776
testset,eigen.rwlocks.er,9,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,129312283058.5,400598871.51484376,775728.46953125,2.4746295744
testset,eigen.mutex,9,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,185908349630.25,577742747.7835938,418107.58828125,1.7212782568
testset,eigen.mutex.er,9,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,170794852620.25,530394837.0757812,608065.05234375,1.873592764
testset,eigen.glock,9,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,345203279864.5,1075705470.2414062,615.1484375,0.9269900336
testset,eigen.atomicrmi.optsva,9,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,116153222409.25,179485184.17402345,336142.798828125,5.5099633632
testset,eigen.atomicrmi.sva,9,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,184971534684.0,287234738.55371094,143088.9779296875,3.4599918368
testset,eigen.reflow,9,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,4818,514,126,122746534379.75,190288669.54160157,281.8796875,5.2139964944
testset,eigen.rwlocks,9,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,221976736768.75,344962716.4078125,331728.8271484375,2.8831850096
testset,eigen.rwlocks.er,9,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,170014435339.875,263867349.4984375,415184.831640625,3.7643862344
testset,eigen.mutex,9,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,260173818485.5,404980441.9759766,200127.2296875,2.4598939424
testset,eigen.mutex.er,9,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,210649168831.375,327404926.56210935,333431.46796875,3.0382270368
testset,eigen.glock,9,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,698524160798.25,1089969563.8984375,273.07734375,0.9162174136
testset,eigen.atomicrmi.optsva,9,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,127796792866.25,98701515.94238281,182077.09448242188,10.0159008
testset,eigen.atomicrmi.sva,9,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,220841527646.875,171482136.43354493,74545.303515625,5.7960113472
testset,eigen.reflow,9,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,9801,1000,280,125301528595.375,97145243.14707032,157.014599609375,10.2153582192
testset,eigen.rwlocks,9,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,281617099114.1875,219022144.4125,177804.68017578125,4.5451785568
testset,eigen.rwlocks.er,9,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,218090761552.6875,169287054.97285157,277841.4576660156,5.8691161008
testset,eigen.mutex,9,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,349784786817.1875,272262618.5862793,103332.01791992187,3.6593929984
testset,eigen.mutex.er,9,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,274380306877.6875,213306154.58696288,180170.36787109374,4.6650578336
testset,eigen.glock,9,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1411689307071.875,1102094008.898828,187.6759765625,0.9067150928
testset,eigen.atomicrmi.optsva,9,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,120172554576.0,372007024.06953126,592754.73828125,2.6628376264
testset,eigen.atomicrmi.sva,9,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,172136598819.0,534695786.78203124,239346.275,1.858988746
testset,eigen.reflow,9,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,2176,248,72,125163269022.25,388262723.5828125,684.76015625,2.556660612
testset,eigen.rwlocks,9,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,209046469918.5,649803966.0335938,585342.0515625,1.5307601228
testset,eigen.rwlocks.er,9,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,180083174463.0,558995134.70625,772632.2703125,1.7769566812
testset,eigen.mutex,9,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,269838679741.0,840032555.6453125,381005.575,1.185893736
testset,eigen.mutex.er,9,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,227325768649.75,706961047.428125,643761.31484375,1.4076714748
testset,eigen.glock,9,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,462485589055.5,1442435785.5273438,605.44140625,0.6919134512
testset,eigen.atomicrmi.optsva,9,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,135102676364.5,209298861.65,312028.337890625,4.737137836
testset,eigen.atomicrmi.sva,9,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,239280588516.875,372200023.5248047,125823.9310546875,2.6746841608
testset,eigen.reflow,9,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,4857,502,138,140649093577.25,218273740.61914062,331.6140625,4.5503314936
testset,eigen.rwlocks,9,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,312184444136.625,485867147.0671875,329039.772265625,2.0500701176
testset,eigen.rwlocks.er,9,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,241088929804.625,374792475.9152344,402496.7712890625,2.6546220952
testset,eigen.mutex,9,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,361854821043.375,563732979.0027344,226754.6462890625,1.7686651184
testset,eigen.mutex.er,9,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,299231858076.375,465730365.87246096,336835.0361328125,2.1388096976
testset,eigen.glock,9,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,932011756246.125,1454659997.3876953,274.4978515625,0.6866866168
testset,eigen.atomicrmi.optsva,9,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,163940646589.125,126940878.36328125,167965.81215820313,7.8077037424
testset,eigen.atomicrmi.sva,9,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,298832488924.125,232321185.34765625,77756.6677734375,4.2833361408
testset,eigen.reflow,9,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,10175,1023,257,147895409144.6875,114704214.06713867,146.823828125,8.654764928
testset,eigen.rwlocks,9,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,369851174631.4375,287871073.5434082,184620.08227539062,3.46085152
testset,eigen.rwlocks.er,9,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,313237954415.375,243559654.909375,203422.87758789063,4.086350272
testset,eigen.mutex,9,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,457678054027.125,356550948.1125,107899.47265625,2.796725752
testset,eigen.mutex.er,9,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,343024615557.125,267122523.21987304,148459.37451171875,3.731510632
testset,eigen.glock,9,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1883999775484.8125,1471082245.6262207,162.744189453125,0.6794056016
testset,eigen.atomicrmi.optsva,9,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,181621010963.5,563924956.0445312,555409.6390625,1.761910686
testset,eigen.atomicrmi.sva,9,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,297709545687.5,926736868.0523437,250195.66875,1.0748731596
testset,eigen.reflow,9,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,2303,247,73,183830832577.0,571427126.0125,598.9671875,1.740730842
testset,eigen.rwlocks,9,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,336325894567.75,1047282783.89375,571143.9890625,0.95145811
testset,eigen.rwlocks.er,9,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,296341280742.25,922158284.446875,772978.9984375,1.0798360564
testset,eigen.mutex,9,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,435772332722.0,1358196653.140625,406908.28046875,0.7343284004
testset,eigen.mutex.er,9,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,347652663296.0,1082827545.5265625,552800.290625,0.9204589344
testset,eigen.glock,9,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,756836691677.5,2361913831.1132812,673.453125,0.422812482
testset,eigen.atomicrmi.optsva,9,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,222691569473.25,345797874.1966797,321433.701953125,2.87393008
testset,eigen.atomicrmi.sva,9,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,388321586848.75,604889588.7890625,138718.758984375,1.6481185224
testset,eigen.reflow,9,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,5233,508,132,206684680258.5,321317164.12949216,294.060546875,3.0965042944
testset,eigen.rwlocks,9,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,475894954164.625,741523436.4642578,324067.06796875,1.3448345992
testset,eigen.rwlocks.er,9,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,392409935161.25,611128154.3458984,385735.6640625,1.6309474928
testset,eigen.mutex,9,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,580493504842.875,905240546.2451172,221228.0125,1.1025101824
testset,eigen.mutex.er,9,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,506443066855.625,789358544.6025391,334804.4673828125,1.263715592
testset,eigen.glock,9,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1519427937042.25,2372393695.6212893,293.8236328125,0.4212111576
testset,eigen.atomicrmi.optsva,17,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,353155398274.75,548283018.5109375,673569.978125,1.8122333768
testset,eigen.atomicrmi.sva,17,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,541991503042.75,843521553.4976562,281370.55078125,1.18083032
testset,eigen.reflow,17,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,6702,535,105,335090273013.75,520670288.15625,338.308984375,1.9099330884
testset,eigen.rwlocks,17,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,582359792185.75,906313228.7300781,629142.46875,1.0989769704
testset,eigen.atomicrmi.sva,9,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,485155780500.75,377991622.8220703,90596.70698242188,2.6383278352
testset,eigen.reflow,9,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,10700,1031,249,212049683179.5,164792108.36816406,198.939404296875,6.0363212096
testset,eigen.rwlocks,9,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,602821528220.8125,469738442.4421387,177806.1828125,2.1233481888
testset,eigen.mutex,9,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,749892867196.4375,584751317.2535156,111275.48862304687,1.706910488
testset,eigen.mutex.er,9,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,611224781704.125,476630974.0836914,128014.92578125,2.094155928
testset,eigen.glock,9,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,3066128678377.125,2394388367.996924,160.81103515625,0.4174645408
testset,eigen.rwlocks.er,17,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,489780637911.5,761687769.6765625,840269.91796875,1.3067074328
testset,eigen.mutex,17,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,743961026119.0,1158924043.2207031,494562.887890625,0.860260118
testset,eigen.mutex.er,17,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,653456947294.0,1017339415.2945312,760275.214453125,0.979406528
testset,eigen.glock,17,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1341841582483.75,2093472485.0152345,390.26875,0.4769564516
testset,eigen.atomicrmi.optsva,17,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,460681704613.75,357917931.3431641,320317.7833984375,2.7784910648
testset,eigen.atomicrmi.sva,17,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,753034860834.375,586611927.3577149,131497.66806640624,1.6997885048
testset,eigen.reflow,17,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,15240,1069,211,388988913758.875,302424862.9682617,200.02470703125,3.2905822112
testset,eigen.rwlocks,17,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,857227718194.75,667932225.2047851,314753.20625,1.4931855008
testset,eigen.rwlocks.er,17,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,725071090259.5,564494937.6360352,422300.26171875,1.76534414
testset,eigen.mutex,17,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,986997039292.625,769337756.5176758,188936.72275390624,1.2968630592
testset,eigen.mutex.er,17,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,881475966615.75,686894116.4134766,307773.2422851563,1.4521099256
testset,eigen.glock,17,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,2731374539589.625,2132399979.4881835,206.02919921875,0.4686285168
testset,eigen.atomicrmi.optsva,17,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,509077403829.0,197759013.99082032,149906.8243408203,5.0287048304
testset,eigen.atomicrmi.sva,17,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,910279856734.5625,354762825.066333,60726.765234375,2.8123219264
testset,eigen.reflow,17,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,33281,2194,366,419506801445.0,163005647.4176758,107.461376953125,6.10240404
testset,eigen.rwlocks,17,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1092688851516.4375,425836839.6638428,143774.21606445312,2.34284444
testset,eigen.rwlocks.er,17,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,940429375382.1875,366494357.46367186,178091.316796875,2.7221608208
testset,eigen.mutex,17,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1471292639210.0625,573751928.9602783,92729.90544433593,1.7399665648
testset,eigen.mutex.er,17,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1173683235422.4375,457452710.379248,171651.45935058594,2.1811677312
testset,eigen.glock,17,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,5495604680301.125,2145980966.126416,238.46845703125,0.4658268112
testset,eigen.atomicrmi.optsva,17,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,439557865532.0,682981398.8292968,699264.19609375,1.4560085264
testset,eigen.atomicrmi.sva,17,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,696312981361.75,1084641159.098828,269192.043359375,0.9191269116
testset,eigen.reflow,17,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,6980,542,98,388774966225.25,604341843.9570312,361.745703125,1.6461965292
testset,eigen.rwlocks,17,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,801929243366.25,1249343010.2355468,637888.596484375,0.798075398
testset,eigen.rwlocks.er,17,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,686378647510.25,1068519862.0683594,909764.92421875,0.9324299384
testset,eigen.mutex,17,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1037487295432.0,1617394767.7511718,539537.11171875,0.6168750236
testset,eigen.mutex.er,17,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,841771528964.75,1311570407.8566406,746409.227734375,0.7603013144
testset,eigen.glock,17,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1808429211542.75,2822566021.113672,336.441796875,0.3538982868
testset,eigen.atomicrmi.optsva,17,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,541912970036.125,421451059.1773437,323337.88232421875,2.3620028872
testset,eigen.atomicrmi.sva,17,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,918867241815.375,716187091.8734375,119364.4990234375,1.3930195152
testset,eigen.reflow,17,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,16786,1077,203,480294415568.25,373578616.98945314,200.08671875,2.6650320272
testset,eigen.rwlocks,17,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1222537034708.625,953119068.6776367,322611.62421875,1.0470030464
testset,eigen.rwlocks.er,17,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,907076920362.875,706641556.7118164,407863.04736328125,1.4111261912
testset,eigen.mutex,17,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1476918498980.125,1151979102.6131835,188661.1541015625,0.8666693528
testset,eigen.mutex.er,17,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1236116617275.625,963869543.5771484,303966.19658203126,1.0355010056
testset,eigen.glock,17,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,3678980039656.375,2872522959.4269533,479.98037109375,0.3479225184
testset,eigen.atomicrmi.sva,17,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1166073668566.1875,454452366.44785154,60803.30080566406,2.1954016016
testset,eigen.reflow,17,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,35747,2209,351,505845603829.625,196847936.886084,108.073291015625,5.0608327536
testset,eigen.rwlocks,17,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1536421734568.8125,599074498.9381592,180127.50095214843,1.6662091808
testset,eigen.rwlocks.er,17,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1161879036073.5625,452952217.0831543,198694.54470214844,2.203327472
testset,eigen.mutex,17,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1829025135852.9375,713438107.8583496,95469.61696777344,1.3996527168
testset,eigen.mutex.er,17,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1541391883392.75,601170920.0618408,124958.40437011719,1.6608365648
testset,eigen.glock,17,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,7391398961194.0,2886495048.775293,111.306640625,0.3463485072
testset,eigen.atomicrmi.optsva,17,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,684058986812.25,1064980914.94375,687729.315625,0.9355918312
testset,eigen.atomicrmi.sva,17,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1050050712504.75,1637049132.8246093,282601.753515625,0.6094943724
testset,eigen.reflow,17,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,7653,521,119,584144320890.0,909612128.9078125,359.872265625,1.095619656
testset,eigen.rwlocks,17,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1367557122043.5,2132820717.0199218,701613.22421875,0.4679877644
testset,eigen.rwlocks.er,17,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1030054950799.5,1605411626.3765626,816389.106640625,0.6213260752
testset,eigen.mutex,17,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1724371016808.25,2690520728.0972657,476185.189453125,0.3711498244
testset,eigen.mutex.er,17,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1402078376794.0,2186852765.622266,702810.994140625,0.4564652096
testset,eigen.glock,17,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,2981699779979.25,4655457794.2894535,603.5484375,0.2146426692
testset,eigen.atomicrmi.optsva,17,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,816827847391.75,636030187.1581055,308437.4100585937,1.5670376616
testset,eigen.atomicrmi.sva,17,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1575878958689.25,1229265342.5995116,120251.15439453124,0.812245124
testset,eigen.reflow,17,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,17546,1111,169,666699446856.125,519167279.69501954,209.9494140625,1.9199055976
testset,eigen.rwlocks,17,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1931006086146.75,1506537742.1208985,315340.891796875,0.6628668904
testset,eigen.rwlocks.er,17,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1514720712752.375,1181306490.2963867,401048.657421875,0.8450402696
testset,eigen.mutex,17,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,2529487468757.75,1974217919.3155274,195107.1978515625,0.5060313664
testset,eigen.mutex.er,17,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1881450305616.125,1467874505.638965,315171.98173828126,0.6803262336
testset,eigen.glock,17,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,6023132609236.125,4703773643.762598,338.1537109375,0.2125139992
testset,eigen.atomicrmi.sva,17,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1884580946381.875,735003999.5601075,69319.47626953125,1.3583921696
testset,eigen.reflow,17,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,37552,2240,320,706736072538.5,275188341.7068359,94.637939453125,3.622285744
testset,eigen.rwlocks,17,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,2270099529302.5,885714565.0172608,174098.27661132812,1.1277038592
testset,eigen.rwlocks.er,17,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,2035296017108.125,793961221.9609375,235515.19873046875,1.2578022944
testset,eigen.mutex,17,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,3248841462255.9375,1268092445.6700196,90840.68159179688,0.7879731984
testset,eigen.mutex.er,17,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,2603865388691.0,1015900680.0419922,167571.59052734374,0.9831537424
testset,eigen.glock,17,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,12100552597100.125,4725899907.490137,113.19228515625,0.2115605856
testset,eigen.atomicrmi.optsva,5,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,17561497379.0,106119983.58125,675135.1484375,9.1108404112
testset,eigen.atomicrmi.sva,5,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,23364039806.0,142674976.3765625,262991.1203125,6.848130774
testset,eigen.reflow,5,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,466,90,70,25190044109.5,154523458.678125,1027.9078125,6.3517157536
testset,eigen.rwlocks,5,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,30040829934.25,184322255.28125,573252.2703125,5.326084544
testset,eigen.rwlocks.er,5,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,28838182587.0,176852939.696875,692100.8984375,5.5481998396
testset,eigen.mutex,5,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,38615911553.0,238119681.409375,393573.8421875,4.1433697552
testset,eigen.mutex.er,5,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,27610913956.5,169147457.0515625,581848.821875,5.7948099888
testset,eigen.glock,5,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,89935913569.25,559179561.409375,767.15,1.7790445848
testset,eigen.atomicrmi.optsva,5,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,21245065411.25,64475690.78789063,364972.7625,15.0623212408
testset,eigen.atomicrmi.sva,5,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,31102450209.125,95418661.234375,121897.44453125,10.2885784832
testset,eigen.reflow,5,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,1020,197,123,29239140344.5,89788289.00546876,494.0859375,10.9442342088
testset,eigen.rwlocks,5,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,42128333791.25,129902170.47578125,282709.979296875,7.5958380312
testset,eigen.rwlocks.er,5,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,30762803743.0,94242962.6296875,387331.73984375,10.4021727888
testset,eigen.mutex,5,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,44528064186.5,137448380.02890626,184637.1375,7.1864790408
testset,eigen.mutex.er,5,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,33250709645.0,101963257.04375,308224.09375,9.6238547512
testset,eigen.glock,5,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,180522599066.25,562478769.3953125,376.757421875,1.7726312472
testset,eigen.atomicrmi.optsva,5,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,22251644897.125,33529935.012890626,161809.677734375,28.7619186336
testset,eigen.atomicrmi.sva,5,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,34950030454.1875,53655260.14013672,59605.16376953125,18.3118581488
testset,eigen.reflow,5,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,2251,424,216,31384309303.1875,48112232.90976562,236.0123046875,20.3923557408
testset,eigen.rwlocks,5,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,45213118788.6875,69571767.80292968,152794.44775390625,14.1551836528
testset,eigen.rwlocks.er,5,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,34856921004.375,53521555.30771484,180499.13447265624,18.3607725968
testset,eigen.mutex,5,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,54946802725.1875,84922739.93154296,97266.061328125,11.6476294928
testset,eigen.mutex.er,5,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,42607758616.4375,65579619.04453125,146910.67568359376,15.0207384944
testset,eigen.glock,5,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,363903083724.8125,567685242.2289063,221.36884765625,1.7587100208
testset,eigen.atomicrmi.optsva,5,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,20039326037.75,121497739.565625,602281.7125,7.9843004548
testset,eigen.atomicrmi.sva,5,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,30362858370.0,186406547.4375,258828.8578125,5.2695960984
testset,eigen.reflow,5,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,491,89,71,31129728567.75,191504095.05625,996.0625,5.139781404
testset,eigen.rwlocks,5,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,38081205558.5,234616588.1578125,570955.7828125,4.2015476572
testset,eigen.rwlocks.er,5,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,33890108672.25,208208979.296875,757080.2171875,4.7211415444
testset,eigen.mutex,5,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,47069235785.75,290954838.26875,377872.0609375,3.3992478808
testset,eigen.mutex.er,5,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,43307444340.75,267335222.5765625,536884.2984375,3.6945149368
testset,eigen.glock,5,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,119083029435.0,741289697.39375,899.8515625,1.3436003496
testset,eigen.atomicrmi.optsva,5,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,26716794203.0,81445505.82148437,326387.599609375,11.977484932
testset,eigen.atomicrmi.sva,5,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,40447083494.5,124554602.453125,142268.39921875,7.911571672
testset,eigen.reflow,5,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,1019,213,107,32965880653.625,101474054.3453125,889.88046875,9.7070059608
testset,eigen.rwlocks,5,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,58566204217.375,181270513.53320312,300548.75703125,5.4639019936
testset,eigen.rwlocks.er,5,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,41466696418.25,127849137.9125,356444.6328125,7.717036264
testset,eigen.mutex,5,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,59822411123.5,185100248.89921874,190630.07265625,5.3491658728
testset,eigen.mutex.er,5,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,44230232704.0,136312973.8890625,310050.549609375,7.2348703688
testset,eigen.glock,5,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,238907384251.5,745005805.2496094,486.7875,1.3394311816
testset,eigen.atomicrmi.optsva,5,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,28611825246.1875,43584774.03417969,165804.71533203125,22.3683737232
testset,eigen.atomicrmi.sva,5,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,44663307510.375,68831085.26621094,75101.34130859375,14.3294358544
testset,eigen.reflow,5,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,2209,398,242,36021179527.4375,55288454.60654297,252.8638671875,17.7673249008
testset,eigen.rwlocks,5,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,58170706777.5625,89919446.63007812,158519.666015625,11.0021011504
testset,eigen.rwlocks.er,5,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,42731660635.0625,65581258.9944336,251235.01494140626,14.977185312
testset,eigen.mutex,5,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,72219279587.75,111751062.08496094,113186.42978515624,8.8618995328
testset,eigen.mutex.er,5,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,50687993363.6875,78145396.09316406,125177.69560546875,12.62626428
testset,eigen.glock,5,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,481232439950.875,750874358.5925782,232.41064453125,1.329918656
testset,eigen.atomicrmi.optsva,5,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,27609196228.5,168670730.8890625,639000.721875,5.7951705176
testset,eigen.atomicrmi.sva,5,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,44926685303.5,277195461.6578125,260239.88125,3.5613577748
testset,eigen.reflow,5,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,485,91,69,42732862249.5,263966128.396875,980.875,3.7441910412
testset,eigen.rwlocks,5,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,71909011496.75,445492203.2296875,593440.6953125,2.2250340628
testset,eigen.rwlocks.er,5,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,57957359605.0,358357328.7421875,746795.35625,2.7606502624
testset,eigen.mutex,5,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,79867923696.5,495624627.7484375,392803.4296875,2.003307368
testset,eigen.mutex.er,5,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,66482103229.5,411873838.890625,534685.0640625,2.4066627292
testset,eigen.glock,5,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,192596555065.25,1200464805.8921876,881.471875,0.8307521384
testset,eigen.atomicrmi.optsva,5,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,34908665502.375,106950006.42851563,301587.11953125,9.1667783744
testset,eigen.atomicrmi.sva,5,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,58726295521.375,181557275.94453126,135572.263671875,5.4490070784
testset,eigen.reflow,5,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,1089,205,115,48342043003.875,149344130.15273437,486.376953125,6.6194968216
testset,eigen.rwlocks,5,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,83201624142.375,258101780.6796875,281057.844140625,3.8460787672
testset,eigen.rwlocks.er,5,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,64572784711.625,199866925.26523438,402914.40546875,4.9556481328
testset,eigen.mutex,5,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,113786864860.375,353818269.5335938,204532.83984375,2.812275392
testset,eigen.mutex.er,5,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,82322893699.25,255351530.7828125,303649.122265625,3.8871325536
testset,eigen.glock,5,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,385626090910.5,1203217650.5324218,469.804296875,0.8298193704
testset,eigen.atomicrmi.optsva,5,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,34795007574.4375,53070297.28144531,177236.34833984374,18.3934433296
testset,eigen.atomicrmi.sva,5,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,72188567392.125,111760030.01953125,69981.3427734375,8.8656697744
testset,eigen.reflow,5,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,2170,393,247,47721586938.0,73662226.24189453,244.2732421875,13.411121488
testset,eigen.rwlocks,5,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,97327940269.1875,151001842.63154298,203702.87158203125,6.5757068144
testset,eigen.rwlocks.er,5,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,71612812993.625,110609850.17861328,236783.4392578125,8.9369481968
testset,eigen.mutex,5,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,106584033526.9375,165468133.61826172,89685.4826171875,6.0046517184
testset,eigen.mutex.er,5,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,81143169625.9375,125709008.43115234,130844.51865234374,7.8872935696
testset,eigen.glock,5,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,776200765401.4375,1211890674.1350586,226.65380859375,0.8245289472
testset,eigen.atomicrmi.optsva,9,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,61314141264.0,188084992.74609375,630449.8125,5.2190244112
testset,eigen.atomicrmi.sva,9,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,93666362792.75,289499643.4710938,268629.98125,3.4163811904
testset,eigen.reflow,9,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,1397,220,100,75554370646.0,233139520.4125,635.57890625,4.2353605392
testset,eigen.rwlocks,9,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,113759339764.25,352132489.96875,564416.91015625,2.8129558476
testset,eigen.rwlocks.er,9,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,97975094999.0,302680734.6820313,756943.2921875,3.2661361544
testset,eigen.mutex,9,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,133080077983.25,412719038.8125,414613.27421875,2.4045672716
testset,eigen.mutex.er,9,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,113441697050.75,351124161.78203124,639388.8515625,2.8208322716
testset,eigen.glock,9,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,343738123814.75,1071424180.74375,1527.65703125,0.930941254
testset,eigen.atomicrmi.optsva,9,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,75138663573.625,115459958.44101563,311041.6828125,8.5175856152
testset,eigen.atomicrmi.sva,9,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,122689588824.375,190107503.615625,120580.19921875,5.2164165368
testset,eigen.reflow,9,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,3060,462,178,85705440078.625,132426953.1859375,314.1810546875,7.4674372992
testset,eigen.rwlocks,9,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,142843530294.0,221440625.95097655,281530.52421875,4.4804269304
testset,eigen.rwlocks.er,9,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,115273754170.5,178240875.22011718,374111.45078125,5.5520010136
testset,eigen.mutex,9,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,158421005293.625,245802310.1546875,192468.1978515625,4.0398683168
testset,eigen.mutex.er,9,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,144316171865.125,223955197.10566407,240677.8185546875,4.4347074328
testset,eigen.glock,9,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,699988192663.0,1092001963.0152345,264.1611328125,0.914301136
testset,eigen.atomicrmi.optsva,9,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,81617862206.6875,62713939.34658203,158016.19995117188,15.6828415424
testset,eigen.atomicrmi.sva,9,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,141298616093.375,109616421.31308594,51678.38374023438,9.058828992
testset,eigen.reflow,9,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,6429,941,339,89231586066.25,68860293.48120117,169.02353515625,14.344696272
testset,eigen.rwlocks,9,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,174682870135.1875,135465513.3543457,180891.04565429688,7.327564512
testset,eigen.rwlocks.er,9,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,129664528212.5,100194452.33251953,249769.92553710938,9.8716280976
testset,eigen.mutex,9,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,195269799114.9375,151807357.00893554,83353.58979492188,6.5550331168
testset,eigen.mutex.er,9,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,165101230839.5625,128069980.31489258,135651.15541992188,7.7528192464
testset,eigen.glock,9,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1399206215248.125,1092260509.9827638,151.45634765625,0.9148043984
testset,eigen.atomicrmi.optsva,9,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,77072658178.0,237348225.71796876,609671.5640625,4.1519263456
testset,eigen.atomicrmi.sva,9,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,113814477226.25,352404211.0960938,262102.57890625,2.81159311
testset,eigen.reflow,9,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,1526,235,85,93615240647.75,289608060.2554687,535.53359375,3.4182468344
testset,eigen.rwlocks,9,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,153828091897.5,477290396.80078125,577654.221875,2.0802442264
testset,eigen.rwlocks.er,9,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,134110988403.75,415521961.06640625,739959.38125,2.3860833764
testset,eigen.mutex,9,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,188162977221.0,584728643.55,428762.575,1.7006533628
testset,eigen.mutex.er,9,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,147200997970.25,456538175.371875,658083.76328125,2.1738983052
testset,eigen.glock,9,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,460472724857.75,1435995305.86875,529.8953125,0.694938012
testset,eigen.atomicrmi.optsva,9,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,87033951205.625,133980022.05976562,298273.9978515625,7.3534522
testset,eigen.atomicrmi.sva,9,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,160041307856.0,248332720.6941406,128360.2474609375,3.9989675704
testset,eigen.reflow,9,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,3227,471,169,101970249112.625,157742420.06289062,293.59296875,6.2763404576
testset,eigen.rwlocks,9,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,191129608021.25,296762119.14941406,292068.114453125,3.3485131192
testset,eigen.rwlocks.er,9,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,149656171402.5,232095419.5330078,362264.976171875,4.2764691496
testset,eigen.mutex,9,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,229513706692.625,357050569.28222656,173268.85,2.7885044832
testset,eigen.mutex.er,9,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,196900819486.25,305998629.1761719,257797.3376953125,3.250367376
testset,eigen.glock,9,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,933961675865.25,1457767679.3419921,275.73671875,0.6852529568
testset,eigen.atomicrmi.optsva,9,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,95306965300.375,73171797.23378906,180429.23627929686,13.43028808
testset,eigen.atomicrmi.sva,9,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,176067923701.875,136610750.83046874,76737.5390625,7.2699215904
testset,eigen.reflow,9,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,6597,944,336,102911432043.5625,79505420.92294922,165.578125,12.4378795888
testset,eigen.rwlocks,9,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,220339418402.375,171118796.29829103,127527.29892578124,5.8092192912
testset,eigen.rwlocks.er,9,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,170077769440.0,131890311.4130371,245970.92543945313,7.52596888
testset,eigen.mutex,9,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,273225103089.125,212538840.61826172,76332.1365234375,4.6847818352
testset,eigen.mutex.er,9,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,198115399000.0,153746641.30361328,146770.9931640625,6.4608809136
testset,eigen.glock,9,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1874565874973.3125,1463608741.5249023,157.5986328125,0.6828247632
testset,eigen.atomicrmi.optsva,9,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,125440765601.0,388243926.440625,642918.02578125,2.5510048384
testset,eigen.atomicrmi.sva,9,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,187656434205.0,582964792.2179687,250920.68359375,1.7052439548
testset,eigen.reflow,9,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,1515,229,91,126244047926.5,391373543.1421875,592.99453125,2.5347729676
testset,eigen.rwlocks,9,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,270480018815.5,841435578.5054687,590472.90859375,1.183081846
testset,eigen.rwlocks.er,9,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,201802123800.25,626727207.7929688,752563.8828125,1.5857117556
testset,eigen.mutex,9,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,315042823303.0,981037728.0109375,422454.0796875,1.0157349296
testset,eigen.mutex.er,9,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,259145401158.0,806253916.4726562,633289.246875,1.23482801
testset,eigen.glock,9,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,753092105363.0,2350249503.5039062,633.471875,0.4249148248
testset,eigen.atomicrmi.optsva,9,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,124913539766.875,193000717.23984376,314554.6634765625,5.1235438624
testset,eigen.atomicrmi.sva,9,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,248999938461.75,387125517.9314453,128911.6568359375,2.57028176
testset,eigen.reflow,9,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,3271,469,171,137155454022.75,212730637.5847656,294.566796875,4.6662380624
testset,eigen.rwlocks,9,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,303585135799.875,472364064.88554686,277074.7533203125,2.1081401048
testset,eigen.rwlocks.er,9,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,268824162669.75,418052012.1861328,329044.062890625,2.3807383744
testset,eigen.mutex,9,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,404572146196.125,630440809.4564453,180377.61171875,1.5819180976
testset,eigen.mutex.er,9,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,296050047380.25,460714231.65703124,281687.345703125,2.161796648
testset,eigen.glock,9,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1520230822887.75,2373813002.958008,304.0357421875,0.4209887016
testset,eigen.atomicrmi.optsva,9,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,134510963152.875,103894338.86513671,169307.2673828125,9.5159529744
testset,eigen.atomicrmi.sva,9,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,288184862940.875,224117185.06635743,55055.30380859375,4.4415934512
testset,eigen.reflow,9,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,7110,978,302,146711974733.875,113667255.52993163,149.475390625,8.7245775424
testset,eigen.rwlocks,9,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,370095817916.5,287945343.34526366,182347.16640625,3.4585638048
testset,eigen.rwlocks.er,9,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,268042135819.25,208285289.68666992,206222.79482421876,4.7753686048
testset,eigen.mutex,9,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,441798049450.875,344174446.9866699,98097.336328125,2.8972513616
testset,eigen.mutex.er,9,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,366790240207.0,285681316.1262695,115249.03061523437,3.4897329856
testset,eigen.glock,9,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,3053849561416.5625,2384940649.078369,159.5306640625,0.4191431088
testset,eigen.atomicrmi.optsva,17,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,232636703292.5,359962418.61328125,589869.111328125,2.751070622
testset,eigen.atomicrmi.sva,17,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,352748737102.25,548097924.6582031,227148.89921875,1.8143225836
testset,eigen.reflow,17,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,4625,505,135,252266581212.75,391307467.7199219,396.196875,2.5369987452
testset,eigen.rwlocks,17,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,463403104400.75,720570940.7332032,597470.9328125,1.3810869928
testset,eigen.rwlocks.er,17,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,392035366800.5,609036697.7097657,763126.484375,1.6325057744
testset,eigen.mutex,17,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,492910763966.0,766920500.0777344,373281.04453125,1.2984094624
testset,eigen.mutex.er,17,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,435027466968.25,676302512.2742188,598568.3234375,1.4711714744
testset,eigen.glock,17,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1342371881126.0,2094447350.2535157,1561.321484375,0.476768032
testset,eigen.atomicrmi.optsva,17,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,259926978451.0,201059399.10546875,309123.92236328125,4.924459968
testset,eigen.atomicrmi.sva,17,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,432636071867.25,336277605.20097655,120003.98212890625,2.958606744
testset,eigen.reflow,17,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,10040,1020,260,281409342495.0,218235751.87333983,200.09326171875,4.5485341344
testset,eigen.rwlocks,17,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,597047014120.5,464642624.39814454,300310.3171875,2.1438847688
testset,eigen.rwlocks.er,17,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,426875593811.75,331734056.6507813,373692.64228515624,2.9985317
testset,eigen.mutex,17,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,693112172982.0,539589387.6227539,164360.45546875,1.8467429224
testset,eigen.mutex.er,17,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,530097486511.125,412376124.99716794,273709.13935546874,2.4146501968
testset,eigen.glock,17,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,2706750817373.0,2113068565.0785155,207.0974609375,0.4728917016
testset,eigen.atomicrmi.optsva,17,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,299801365296.0,115944801.65407714,176700.75649414063,8.5389871312
testset,eigen.atomicrmi.sva,17,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,518364378381.375,201524921.19511718,53158.62470703125,4.93861096
testset,eigen.reflow,17,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,21415,2090,470,295621685831.9375,114786866.43229981,98.65166015625,8.6597165312
testset,eigen.rwlocks,17,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,695976517012.4375,270920728.7503418,151081.75886230468,3.678285024
testset,eigen.rwlocks.er,17,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,522247031155.5625,202970399.22006837,252593.28752441407,4.9018947872
testset,eigen.mutex,17,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,835465791603.3125,325415542.45808107,103550.48972167968,3.0641589712
testset,eigen.mutex.er,17,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,640598989537.4375,249442280.3972656,118607.17998046875,3.996259816
testset,eigen.glock,17,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,5485658767360.625,2142062905.255127,94.1887451171875,0.4666713904
testset,eigen.atomicrmi.optsva,17,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,278331798078.0,431433876.64335936,575219.279296875,2.2994138808
testset,eigen.atomicrmi.sva,17,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,445483877769.75,692852865.6542969,227485.998828125,1.436640094
testset,eigen.reflow,17,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,4714,491,149,291187637194.0,452085421.3660156,335.913671875,2.1978955088
testset,eigen.rwlocks,17,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,573938198327.5,893126360.3105469,568042.022265625,1.1151026396
testset,eigen.rwlocks.er,17,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,489145512973.75,760634718.9351562,763277.51640625,1.3084041108
testset,eigen.mutex,17,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,750807395235.75,1169805786.9648438,366276.94921875,0.8524156848
testset,eigen.mutex.er,17,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,627239994533.0,976557679.0113281,582664.75234375,1.0203430992
testset,eigen.glock,17,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1812953472461.25,2829625715.3734374,399.66640625,0.3530151268
testset,eigen.atomicrmi.optsva,17,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,346619763820.375,268791885.7867187,298581.65400390624,3.6928073168
testset,eigen.atomicrmi.sva,17,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,603582995507.375,469835977.4234375,110608.45810546874,2.1206694184
testset,eigen.reflow,17,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,10145,1043,237,316986659864.875,246088429.68046874,283.83251953125,4.0380248192
testset,eigen.rwlocks,17,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,797589977055.875,621276618.8499024,288665.644140625,1.6048346104
testset,eigen.rwlocks.er,17,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,602930307352.875,469260942.57021487,352916.26513671875,2.1229650992
testset,eigen.mutex,17,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,908111190072.375,707833091.9742187,180808.6640625,1.4095190256
testset,eigen.mutex.er,17,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,752628406381.125,586130837.8723633,285241.9071289062,1.7007064696
testset,eigen.glock,17,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,3649044172475.5,2849290924.839551,225.9310546875,0.3507767896
testset,eigen.atomicrmi.optsva,17,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,388725027170.8125,150874858.16655272,147820.5919921875,6.585632056
testset,eigen.atomicrmi.sva,17,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,757955478443.0,295131148.48354495,62364.63913574219,3.3775070864
testset,eigen.reflow,17,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,21647,2034,526,337504515446.125,130943423.03249511,111.4158935546875,7.585083704
testset,eigen.rwlocks,17,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,901907342695.3125,351222838.8189697,125024.21655273438,2.838429048
testset,eigen.mutex,17,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1107900659942.6875,431835020.89282227,90058.7263671875,2.3106764832
testset,eigen.mutex.er,17,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,819626146637.5,319271380.2152344,166950.69091796875,3.123375224
testset,eigen.glock,17,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,7371543790458.0,2878662294.863501,95.600634765625,0.3472813936
testset,eigen.atomicrmi.optsva,17,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,440345301900.75,684120150.2230469,589937.575390625,1.4534048556
testset,eigen.atomicrmi.sva,17,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,738364906463.75,1150033317.5976562,235158.015625,0.86678009
testset,eigen.reflow,17,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,5141,527,113,408189674573.75,634738146.9609375,368.92421875,1.5678985528
testset,eigen.rwlocks,17,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,941171123674.75,1466626984.30625,622439.6625,0.6800038632
testset,eigen.rwlocks.er,17,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,712099470297.25,1108915732.490625,662223.80390625,0.898750844
testset,eigen.mutex,17,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1173875572396.25,1830608256.9476562,367831.659375,0.545202588
testset,eigen.mutex.er,17,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,935609218555.25,1458126886.9820313,556823.0984375,0.684046274
testset,eigen.glock,17,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,2983095889667.25,4657706359.738281,399.209765625,0.2145422152
testset,eigen.atomicrmi.optsva,17,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,511900867048.5,397850090.85605466,303996.197265625,2.5004841416
testset,eigen.atomicrmi.sva,17,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,916710234058.0,714252284.262793,113788.6728515625,1.3962972728
testset,eigen.reflow,17,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,10962,1067,213,437245653334.375,339940975.3491211,245.48427734375,2.9274161792
testset,eigen.rwlocks,17,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1210467723527.625,943774595.4866211,311549.7009765625,1.0574424872
testset,eigen.rwlocks.er,17,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1024454487021.375,783399777.4881836,3229323.562597656,1.2494454528
testset,eigen.mutex,17,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1512428218655.0,1179736835.4323242,164246.1689453125,0.8463211568
testset,eigen.mutex.er,17,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1160702111722.5,904849949.762793,282356.8038085938,1.1027807968
testset,eigen.glock,17,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,6004546056068.0,4689154124.285352,206.1595703125,0.2131718184
testset,eigen.atomicrmi.sva,17,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1157282298289.0,451133679.33103025,72183.12778320312,2.2120791136
testset,eigen.reflow,17,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,21942,2112,448,444773819665.375,172934046.8607666,111.912158203125,5.7557344576
testset,eigen.rwlocks,17,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1372118574684.125,534897241.13830566,178574.17041015625,1.865727968
testset,eigen.rwlocks.er,17,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1093324560120.5,425924141.4123047,256723.70798339843,2.3414822032
testset,eigen.mutex,17,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1900681672965.75,741455951.7295654,93005.60244140626,1.346885192
testset,eigen.mutex.er,17,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1416861666429.6875,552619690.0854492,122175.10974121094,1.8068101216
testset,eigen.glock,17,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,12059091314620.812,4709599707.387573,97.3265380859375,0.212287968
testset,eigen.atomicrmi.sva,25,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1177248614576.25,1221226637.290625,299594.3119791667,0.8154607176
testset,eigen.reflow,25,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,13952,806,154,694253342151.5,719650270.8164062,337.319791666675,1.3827805236
testset,eigen.rwlocks,25,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1322860637137.5,1374034285.561979,686863.15234375,0.7257000268
testset,eigen.rwlocks.er,25,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1037109986552.25,1076241833.9903646,882809.50390625,0.9256491716
testset,eigen.mutex,25,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1740195673158.0,1808782524.9148438,473874.5651041667,0.5516621004
testset,eigen.mutex.er,25,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1415520269781.0,1470523501.7070312,793439.6921875,0.6781958692
testset,eigen.glock,25,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2989491688979.75,3110450203.59375,322.852864583325,0.3211248264
testset,eigen.atomicrmi.sva,25,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1649488876865.75,857283680.5477865,133498.52845052083,1.1639969368
testset,eigen.reflow,25,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,33556,1661,259,847760628406.625,439896486.36588544,176.4543619791625,2.2647902432
testset,eigen.rwlocks,25,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1939141634899.0,1007997700.1089193,344768.4390625,0.9901288104
testset,eigen.rwlocks.er,25,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1614296334569.375,838846842.2853515,418099.549609375,1.1893727064
testset,eigen.mutex,25,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2419636754984.25,1258373243.6041017,245072.1716796875,0.793507536
testset,eigen.mutex.er,25,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1984725091300.25,1031744344.6855469,364489.34427083336,0.9673883848
testset,eigen.glock,25,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,6067123486189.25,3158301675.80293,189.0949869791625,0.3164596872
testset,eigen.atomicrmi.sva,25,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,2028850048116.3125,527504715.4329264,56826.57379557292,1.8926977888
testset,eigen.reflow,25,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,71112,3364,476,918405117610.75,238382119.8025065,127.88662109375,4.1811613696
testset,eigen.rwlocks,25,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,2782676118271.625,723702864.5635091,143884.9565917969,1.3799665632
testset,eigen.rwlocks.er,25,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,2052916626065.5625,533618329.4684408,230466.01782226562,1.8705094752
testset,eigen.mutex,25,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,3129197445863.8125,814010405.7162923,94795.57381184895,1.2271517104
testset,eigen.mutex.er,25,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,2691214313561.4375,699824871.0119466,150946.7610188802,1.4268651808
testset,eigen.glock,25,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,12203439282878.0,3177099936.116569,86.06175130208125,0.314665392
testset,eigen.atomicrmi.optsva,25,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,976097604414.25,1012612100.7716146,691061.86875,0.983508202
testset,eigen.atomicrmi.sva,25,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1581054869815.5,1643272107.2497396,278503.9953125,0.6071895532
testset,eigen.reflow,25,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,15734,833,127,868065620071.0,901205993.5760417,319.570833333325,1.1059071776
testset,eigen.rwlocks,25,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1791403134145.25,1862118625.9140625,655236.8973958333,0.5358927768
testset,eigen.rwlocks.er,25,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1565909862459.75,1626947832.3710938,881957.5760416667,0.6130621072
testset,eigen.mutex,25,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2249568086241.75,2339645413.301823,406722.553125,0.426748586
testset,eigen.mutex.er,25,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1888945762859.5,1963778363.6809895,651190.1546875,0.5082199916
testset,eigen.glock,25,4,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,4045830498818.0,4211010930.136979,308.278645833325,0.2372813196
testset,eigen.atomicrmi.optsva,25,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1329483332779.75,690269959.438151,371323.0505859375,1.4441700416
testset,eigen.atomicrmi.sva,25,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2123960875533.5,1104318317.5444663,120035.7138671875,0.9039714536
testset,eigen.reflow,25,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,34889,1688,232,995904256961.25,516968791.7920573,163.8393880208375,1.9278961672
testset,eigen.rwlocks,25,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2685806069193.125,1396958040.029948,284844.4557291667,0.7148691864
testset,eigen.rwlocks.er,25,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2153716123285.625,1119592729.9574218,469430.240234375,0.8914823912
testset,eigen.mutex,25,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,3375350701368.5,1756111023.7396483,212176.339453125,0.5688297808
testset,eigen.mutex.er,25,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2552337265096.75,1327450246.6304038,340996.82740885415,0.7522516816
testset,eigen.glock,25,8,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,8184052459219.875,4260835371.18763,161.9710286458375,0.2346026016
testset,eigen.atomicrmi.sva,25,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,2733632963325.375,710782090.8631347,77958.75843098958,1.4047240624
testset,eigen.reflow,25,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,76335,3388,452,1092570104186.4375,283653679.90872395,82.7986328125,3.5146486112
testset,eigen.rwlocks,25,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,3435795147911.4375,893838144.1196778,138413.86435546874,1.1176452128
testset,eigen.rwlocks.er,25,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,2641556720487.3125,686794283.9058106,250407.97778320312,1.4536882624
testset,eigen.mutex,25,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,4424440748173.3125,1151280703.8362794,96034.97299804687,0.8679063008
testset,eigen.mutex.er,25,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,3402487215290.0,885006330.9607259,178961.24018554686,1.1285861664
testset,eigen.glock,25,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,16447064763633.0,4282247441.5038085,86.28330078125,0.2334763104
testset,eigen.atomicrmi.optsva,25,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1547062857642.25,1607298289.7591145,668140.0388020833,0.6205307012
testset,eigen.atomicrmi.sva,25,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2447041292213.25,2545209227.3421874,315241.11614583334,0.3923105028
testset,eigen.reflow,25,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,16820,833,127,1244825219842.5,1293099997.9864583,318.872135416675,0.7711926016
testset,eigen.rwlocks,25,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2903068229131.75,3019910431.291146,654378.99765625,0.3306846152
testset,eigen.rwlocks.er,25,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2416757186554.25,2513172190.303125,922670.1997395833,0.3972265004
testset,eigen.mutex,25,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,3607827252844.25,3754368803.942969,440277.44036458334,0.266088128
testset,eigen.mutex.er,25,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,3101904435280.0,3227077835.166406,653938.06484375,0.3094872908
testset,eigen.glock,25,4,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,6684413139721.5,6959184780.676042,364.5890625,0.143617694
testset,eigen.atomicrmi.optsva,25,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1911089204836.0,993113967.1141276,334146.74850260414,1.0046626792
testset,eigen.atomicrmi.sva,25,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,3490849129254.75,1816086401.5805337,142878.4708984375,0.5500094472
testset,eigen.reflow,25,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,35577,1701,219,1322893584224.875,687194941.0426432,154.9525390625,1.4513639064
testset,eigen.rwlocks,25,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,4267002085534.25,2220205697.017448,371624.3380208333,0.4499646264
testset,eigen.rwlocks.er,25,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,3334714399901.875,1734567150.6748047,432994.5948567708,0.5757614504
testset,eigen.mutex,25,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,5289526310275.0,2752915741.1547527,225156.09778645833,0.3629814632
testset,eigen.mutex.er,25,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,4555741938084.25,2370645044.6888022,309706.0194010417,0.421446172
testset,eigen.glock,25,8,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,13481969852278.25,7020028262.18405,162.0960286458375,0.1424124232
testset,eigen.atomicrmi.sva,25,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,4239250132515.375,1102803599.1844075,76239.07805989584,0.905820576
testset,eigen.reflow,25,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,79628,3451,389,1478148751590.3125,383873975.1857585,80.978515625,2.5978440912
testset,eigen.rwlocks,25,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,5923136470295.5,1541354147.2765625,171802.563671875,0.6483051712
testset,eigen.rwlocks.er,25,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,4341770319879.625,1129479516.056787,236450.16305338542,0.8844318608
testset,eigen.mutex,25,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,7002362222717.0,1822576939.1802084,89261.62916666667,0.5483863696
testset,eigen.mutex.er,25,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,6113677282625.3125,1591172761.7074218,119822.27783203125,0.6280998848
testset,eigen.atomicrmi.optsva,25,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,511759612492.0,529445050.7236979,518986.03828125,1.8758807388
testset,eigen.atomicrmi.sva,25,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,786266070678.25,815609349.4515625,245934.3609375,1.2209607356
testset,eigen.reflow,25,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,9437,764,196,517088522651.5,535467111.70677084,304.792708333325,1.8565486524
testset,eigen.rwlocks,25,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1036112763681.75,1075558898.090625,603444.4861979167,0.9265400772
testset,eigen.rwlocks.er,25,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,738442914464.0,765618320.2335937,786662.7005208334,1.3000327868
testset,eigen.mutex,25,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1104206416455.5,1146655357.9752605,389426.46510416665,0.869402664
testset,eigen.mutex.er,25,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,965035195529.0,1001707067.4059895,613430.5338541666,0.9947823712
testset,eigen.glock,25,4,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2983362365589.0,3104347016.5966144,508.088541666675,0.321784578
testset,eigen.atomicrmi.optsva,25,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,645294766019.375,334151652.28398436,285952.3157552083,2.9753844304
testset,eigen.atomicrmi.sva,25,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,980216617116.375,508884903.64342445,106191.62428385417,1.9587507152
testset,eigen.reflow,25,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,21219,1587,333,606001118288.125,313969122.97291666,163.0344401041625,3.1683109848
testset,eigen.rwlocks.er,25,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,949100135328.875,492441719.03404945,340594.68645833334,2.02296884
testset,eigen.mutex,25,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1587058708160.625,824917145.7451823,169947.2625,1.2097851136
testset,eigen.mutex.er,25,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1211869332315.25,629374093.2083985,232814.50546875,1.5843292248
testset,eigen.glock,25,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,6007692180824.0,3127346321.2102213,165.2751953125,0.319590276
testset,eigen.atomicrmi.sva,25,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1186947545102.625,308083446.0543131,74795.0948079427,3.2351893024
testset,eigen.reflow,25,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,43914,3224,616,630424505102.9375,163216973.08605143,79.684423828125,6.0911337824
testset,eigen.rwlocks,25,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1452437134547.8125,377300985.40527344,156979.67447916666,2.6438321552
testset,eigen.rwlocks.er,25,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1186049417180.8125,307866030.3792643,202985.88868815106,3.237639128
testset,eigen.mutex,25,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1927418307504.0625,501043324.4684245,93697.67236328125,1.9923023376
testset,eigen.mutex.er,25,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1554836938170.1875,403989744.02495116,168797.04752604166,2.4697123568
testset,eigen.glock,25,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,12203818665285.562,3177218966.324577,87.68466796875,0.3146556096
testset,eigen.atomicrmi.optsva,25,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,677236618941.5,701723857.1205729,525346.68984375,1.4175252388
testset,eigen.atomicrmi.sva,25,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1017309754577.5,1056020957.3635417,257751.6497395833,0.943665384
testset,eigen.reflow,25,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,9510,784,176,574234875862.0,594930459.9841145,349.499739583325,1.6717897856
testset,eigen.rwlocks,25,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1221668279706.25,1268858345.1473958,601622.49609375,0.7858106952
testset,eigen.rwlocks.er,25,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,984420330996.0,1021519970.8684896,911017.5716145834,0.9751931872
testset,eigen.mutex,25,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1664672203332.0,1730409386.1716146,383858.675,0.5766901124
testset,eigen.mutex.er,25,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1253181301557.25,1301479255.465104,738172.4809895833,0.7660503704
testset,eigen.glock,25,4,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,4036228454235.0,4201234636.7466145,330.148697916675,0.2378458036
testset,eigen.atomicrmi.optsva,25,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,775658857604.0,402012776.8134115,255988.93450520834,2.4753149936
testset,eigen.atomicrmi.sva,25,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1323381104670.125,687424695.0876302,97182.896484375,1.4508292384
testset,eigen.reflow,25,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,21318,1615,305,681972227629.25,353547109.07447916,197.0356770833375,2.8153639136
testset,eigen.rwlocks,25,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1643082080491.875,853943847.2203776,281540.094921875,1.1685356576
testset,eigen.rwlocks.er,25,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1191150015550.75,618405661.171224,384063.98736979166,1.6118876504
testset,eigen.mutex,25,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2078875156170.375,1080967275.935026,174418.81087239584,0.923576384
testset,eigen.mutex.er,25,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1708607479710.25,888044314.6608073,285937.856640625,1.1237221088
testset,eigen.glock,25,8,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,8126649744577.0,4230890020.6334634,164.530859375,0.2362597208
testset,eigen.atomicrmi.sva,25,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1548024183111.0625,402281292.2500488,68511.72858072916,2.4805814032
testset,eigen.reflow,25,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,44982,3268,572,714643502417.3125,185354734.94820964,81.52643229166875,5.3733084912
testset,eigen.rwlocks,25,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,2155575760984.8125,560431170.715918,185559.32677408855,1.7814266
testset,eigen.rwlocks.er,25,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1606264043000.9375,417300102.3893392,263021.9479166667,2.3906405776
testset,eigen.mutex,25,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,2609121756027.625,678505021.7654297,102350.98572591145,1.4717596032
testset,eigen.mutex.er,25,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,2188369812373.1875,569005743.9144694,162108.02478841145,1.75473084
testset,eigen.glock,25,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,16450185543294.562,4283078469.722184,79.123388671875,0.2334320176
testset,eigen.atomicrmi.optsva,25,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,954196750375.5,989999953.1606771,579570.4744791667,1.0060818164
testset,eigen.atomicrmi.sva,25,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1673871987465.0,1739929407.8992188,204456.5265625,0.5735205604
testset,eigen.reflow,25,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,10668,824,136,829862990114.75,860976893.8216146,324.757291666675,1.1568174644
testset,eigen.rwlocks,25,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2081646278343.75,2164232641.3890624,613700.7713541667,0.461173452
testset,eigen.rwlocks.er,25,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1723031663965.5,1790737969.016927,766078.59375,0.5571574916
testset,eigen.mutex,25,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2820782895072.25,2934530658.936719,358539.3953125,0.3403310484
testset,eigen.mutex.er,25,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2077025114813.0,2159610440.380469,662844.6627604166,0.4621995148
testset,eigen.glock,25,4,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,6672712001725.5,6947239564.2578125,342.639583333325,0.1438695392
testset,eigen.atomicrmi.optsva,25,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1191147406065.75,618083710.051888,319662.84029947914,1.6118911816
testset,eigen.atomicrmi.sva,25,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2109917858892.75,1096987594.864323,146404.16920572915,0.909988032
testset,eigen.reflow,25,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,22714,1630,290,900610888573.875,467313202.2354818,160.6064453125,2.1318862832
testset,eigen.rwlocks,25,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2535180181938.875,1318343129.8216145,321168.01263020834,0.7573426192
testset,eigen.rwlocks.er,25,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1991853813126.875,1035283061.6958333,373846.151953125,0.9639261616
testset,eigen.mutex,25,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,3500304248186.625,1821151337.9772136,181469.24348958334,0.5485237464
testset,eigen.mutex.er,25,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2816162329203.125,1464726269.1748047,279307.2410807292,0.6817788808
testset,eigen.glock,25,8,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,13409081339108.875,6982179998.792838,160.0754557291625,0.1431865432
testset,eigen.atomicrmi.sva,25,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,2555021279843.3125,664300596.8469238,69822.2251953125,1.502922904
testset,eigen.reflow,25,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,46442,3306,534,929400540181.75,241159519.15004882,92.075927734375,4.1316954688
testset,eigen.rwlocks,25,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,3528784272179.75,917892654.0731771,180036.10359700522,1.0881934688
testset,eigen.rwlocks.er,25,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,2595024519606.375,674635396.2225748,244871.06490885417,1.4797548048
testset,eigen.mutex,25,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,4451238803855.25,1158182930.8582683,86403.56416015625,0.862681192
testset,eigen.mutex.er,25,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,3310129235782.125,860926193.1326009,184729.29759114582,1.160075552
testset,eigen.atomicrmi.optsva,25,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,495863364589.0,512570326.31328124,613288.1065104167,1.9360171944
testset,eigen.atomicrmi.sva,25,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1180990762131.75,1226536195.5229166,276718.20026041666,0.8128768072
testset,eigen.reflow,25,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,7468,759,201,434337758201.25,449154630.2161458,327.863802083325,2.2102614424
testset,eigen.rwlocks,25,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1029420153288.25,1068455867.2320312,703775.1078125,0.9325638292
testset,eigen.rwlocks.er,25,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,722959571756.5,749227946.626823,875722.9846354167,1.3278750812
testset,eigen.mutex,25,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1726242758584.0,1794593038.640625,471932.16692708334,0.5561210872
testset,eigen.mutex.er,25,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1440493326768.5,1496886874.8898437,664458.36484375,0.6664383528
testset,eigen.glock,25,4,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2987576532199.0,3108859663.6302085,321.95078125,0.3213306804
testset,eigen.atomicrmi.optsva,25,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,595603014291.0,308067010.2974609,366146.45859375,3.223623712
testset,eigen.atomicrmi.sva,25,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1588561560569.5,825555014.8060547,125491.40227864584,1.2086406016
testset,eigen.reflow,25,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,15960,1563,357,491293951625.125,254207182.01555988,188.1843098958375,3.9080472976
testset,eigen.rwlocks,25,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1316501288166.75,683631702.6207682,342079.9400390625,1.4584110304
testset,eigen.rwlocks.er,25,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1030230521336.625,534505952.8504557,471734.70143229165,1.8636605696
testset,eigen.mutex,25,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2330341245848.125,1211896277.7522786,227245.96588541666,0.8239136664
testset,eigen.mutex.er,25,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1991719856107.0,1035477680.8311849,338879.39739583334,0.963990992
testset,eigen.glock,25,8,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,6059732676521.625,3154390799.0683594,296.6729817708375,0.31684566
testset,eigen.atomicrmi.sva,25,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1948384237133.625,506334252.1683268,62236.569580078125,1.9708638192
testset,eigen.reflow,25,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,31279,3091,749,501404206729.75,129763887.3459147,137.84153645833126,7.6584917888
testset,eigen.rwlocks,25,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1601870150277.875,416185633.6689941,156567.89759114583,2.3971980496
testset,eigen.rwlocks.er,25,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1392086879931.375,361511480.15485024,189585.6125813802,2.7584485248
testset,eigen.mutex,25,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,3143857320278.3125,817754326.1284343,93444.7274576823,1.2214294768
testset,eigen.mutex.er,25,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,2661696218635.875,692207274.7451172,136000.22838541667,1.4426890544
testset,eigen.glock,25,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,12170208255060.062,3168520602.0305176,84.33746744791875,0.315524592
testset,eigen.atomicrmi.optsva,25,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,593156885858.0,613810217.0989584,691756.325,1.6184588308
testset,eigen.atomicrmi.sva,25,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1550095211696.5,1611049230.3940103,270797.9986979167,0.619316796
testset,eigen.reflow,25,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,7750,764,196,488654082065.5,505612098.6908854,323.305989583325,1.9645799252
testset,eigen.rwlocks,25,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1304306615129.25,1354658102.271875,636422.8372395834,0.7360232548
testset,eigen.rwlocks.er,25,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1063673724149.75,1103894266.923177,836600.4166666666,0.9025324008
testset,eigen.mutex,25,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2316436811979.0,2409177918.335677,500956.859375,0.414429608
testset,eigen.mutex.er,25,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1906684271594.0,1982193124.2299478,693844.2765625,0.5034918544
testset,eigen.glock,25,4,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,4038319433851.0,4203206578.5885415,308.823958333325,0.2377226508
testset,eigen.atomicrmi.optsva,25,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,701787976570.875,363548361.25071615,320609.2195963542,2.7358690432
testset,eigen.atomicrmi.sva,25,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2127660442375.875,1106165291.53444,147091.23912760417,0.902399632
testset,eigen.reflow,25,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,15394,1539,381,519579802626.875,268853262.376237,638.4565755208375,3.6952937552
testset,eigen.rwlocks,25,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1872652112963.375,973080518.8857422,403647.59661458334,1.0252838672
testset,eigen.rwlocks.er,25,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1441829298426.875,748977054.5788411,432663.3824869792,1.3316416872
testset,eigen.mutex,25,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,3169340511560.25,1648900547.8523438,210392.6876953125,0.6058042656
testset,eigen.mutex.er,25,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2561056783483.5,1331798866.0384765,363898.52584635414,0.7496905232
testset,eigen.glock,25,8,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,8197415431883.25,4267673572.8664713,183.5936197916625,0.2342201656
testset,eigen.atomicrmi.sva,25,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,2635863309173.75,685417398.386377,72500.27001953125,1.4568282
testset,eigen.reflow,25,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,32097,3082,758,551000437659.9375,142558882.831722,80.62312825520625,6.9691414704
testset,eigen.rwlocks,25,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,2146203285100.0,557800116.3638184,167615.5661295573,1.789206096
testset,eigen.rwlocks.er,25,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1685413621692.9375,437703818.11598307,262810.45895182295,2.278372472
testset,eigen.mutex,25,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,4117285221821.6875,1071191521.6316732,108134.17934570313,0.9326533856
testset,eigen.mutex.er,25,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,3391089854773.0625,882214231.6941407,137906.23255208333,1.1323793136
testset,eigen.glock,25,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,16421100371055.375,4275523762.301107,93.61380208333125,0.2338454736
testset,eigen.atomicrmi.optsva,25,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,883609288158.25,916253394.8632812,650730.3484375,1.0864530432
testset,eigen.atomicrmi.sva,25,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2517769946726.75,2618805314.258333,268038.37109375,0.3812898004
testset,eigen.reflow,25,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,7737,760,200,606817177896.0,628633335.8963542,292.390885416675,1.5820250892
testset,eigen.rwlocks.er,25,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1665217792445.75,1730255973.341927,867321.6463541667,0.5765011668
testset,eigen.mutex,25,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,3781038304811.0,3934373016.4333334,470846.2200520833,0.253898512
testset,eigen.mutex.er,25,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,3072622833034.5,3196411587.5234375,612020.2471354167,0.3124366548
testset,eigen.glock,25,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,6679796123549.5,6954370249.267969,315.61640625,0.1437169612
testset,eigen.atomicrmi.optsva,25,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,310800128554.0,319859747.5296875,664361.6778645833,3.0888018112
testset,eigen.atomicrmi.sva,25,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,3419917652116.625,1779077212.5653646,141301.45651041667,0.5614170264
testset,eigen.reflow,25,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,16370,1558,362,659956206698.125,341848157.0324219,348.5682291666625,2.9092839504
testset,eigen.rwlocks,25,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,3025670521715.5,1573858680.5445313,330170.6184895833,0.6345700848
testset,eigen.rwlocks.er,25,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2288834238657.75,1189871410.0332031,465427.0167317708,0.83885498
testset,eigen.mutex,25,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,5385356633825.875,2802864187.404557,217279.33190104167,0.3565223496
testset,eigen.mutex.er,25,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,4203840041466.625,2187346669.635156,356493.38177083334,0.4567252752
testset,eigen.glock,25,8,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,13474186704007.125,7015948058.160677,149.8818359375,0.1424946856
testset,eigen.atomicrmi.sva,25,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,4336943086746.5625,1128455911.6290526,54663.42091471354,0.8854162768
testset,eigen.reflow,25,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,33055,3132,708,682565707498.375,176845090.84900716,84.63753255208125,5.6258320016
testset,eigen.rwlocks,25,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,3710175839968.625,965074999.504362,159577.69435221356,1.034991376
testset,eigen.rwlocks.er,25,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,2954533563058.6875,768451836.5515951,162149.94505208332,1.2996975392
testset,eigen.mutex,25,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,7539375935391.625,1962331398.0659018,96883.23276367187,0.5093259744
testset,eigen.mutex.er,25,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,5977461566398.625,1555629807.1104817,140788.50595703124,0.6424131648
testset,eigen.atomicrmi.sva,25,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,795152465629.0,824833118.140625,270555.5450520833,1.20731563
testset,eigen.reflow,25,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,4793,689,271,340781348103.0,351692808.4825521,320.8171875,2.8170555852
testset,eigen.rwlocks,25,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,653571751494.75,677070930.7432292,536677.4690104167,1.4688517332
testset,eigen.rwlocks.er,25,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,507166833430.25,524404300.2973958,863086.1234375,1.8928682568
testset,eigen.mutex,25,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1160464451473.0,1205361069.5734375,353050.20703125,0.8272549828
testset,eigen.mutex.er,25,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,967480500183.0,1004169127.1317708,543493.8817708333,0.9922680612
testset,eigen.glock,25,4,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2979501657420.0,3100530624.575521,333.846875,0.3222015324
testset,eigen.atomicrmi.optsva,25,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,350673062343.0,180188895.35494792,345701.0819010417,5.4751853112
testset,eigen.atomicrmi.sva,25,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,994449549286.125,515921078.96165365,138425.42936197916,1.9307163456
testset,eigen.reflow,25,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,10335,1446,474,393142530227.375,202990396.31998697,162.0864583333375,4.8837249912
testset,eigen.rwlocks,25,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,642005405103.0,332485852.80247396,262071.6369140625,2.9906290272
testset,eigen.rwlocks.er,25,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,613623419768.125,317526782.93854165,430350.2267578125,3.1289548904
testset,eigen.mutex,25,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1544687019912.125,802708528.9926432,163125.0447265625,1.2429702424
testset,eigen.mutex.er,25,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1277774864541.875,663676791.6306641,270994.56028645835,1.5026121216
testset,eigen.glock,25,8,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,6018347327363.75,3132297168.520182,156.532421875,0.3190244592
testset,eigen.atomicrmi.optsva,25,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,388239962197.5,99235824.69550781,246154.2903483073,9.8907901664
testset,eigen.atomicrmi.sva,25,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1196605068020.9375,310278394.82299805,80903.82537434896,3.2090788368
testset,eigen.reflow,25,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,20150,2772,1068,383729004431.375,99124386.77294922,109.610400390625,10.00706216
testset,eigen.rwlocks,25,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,909686332831.75,235352870.83004558,183689.94456380207,4.2212352336
testset,eigen.rwlocks.er,25,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,694201981256.5625,179332282.49908856,695101.6335123698,5.5315313168
testset,eigen.mutex,25,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1806086881895.125,469419904.3635742,108815.43959960938,2.1261435648
testset,eigen.mutex.er,25,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1621449053886.0625,420678619.181429,689125.1837076823,2.3682520224
testset,eigen.glock,25,16,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,12215120084883.625,3180340959.4796224,77.58336588541874,0.3143644896
testset,eigen.atomicrmi.optsva,25,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,357268241012.75,367678979.86614585,652306.6408854167,2.687056642
testset,eigen.atomicrmi.sva,25,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1067975319005.75,1108893467.239323,267486.58177083335,0.8988971776
testset,eigen.reflow,25,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,4993,671,289,375461747928.5,387689850.5648438,351.569791666675,2.5568516776
testset,eigen.rwlocks,25,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,879433759686.0,912152802.0934895,662381.9580729167,1.0916114936
testset,eigen.rwlocks.er,25,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,606652275097.75,628022005.51875,630114.8505208333,1.582455122
testset,eigen.mutex,25,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1636726165222.0,1701406165.9872396,382172.8111979167,0.586536722
testset,eigen.mutex.er,25,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1263981860784.5,1312709897.3653646,637852.6934895833,0.7595045704
testset,eigen.glock,25,4,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,4034338233830.75,4199207216.195833,331.957552083325,0.237957242
testset,eigen.atomicrmi.optsva,25,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,430471082112.75,222207165.4498047,297155.260546875,4.46022992
testset,eigen.atomicrmi.sva,25,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1311470477314.75,681198966.1641276,110447.38828125,1.4640055064
testset,eigen.reflow,25,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,10213,1423,497,412032685894.125,212931586.45872396,171.1016927083375,4.6598244888
testset,eigen.rwlocks.er,25,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,758083429049.125,392942076.28489584,353374.9205078125,2.5327027688
testset,eigen.mutex,25,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2084797774735.625,1084019328.123112,190917.734375,0.9209526328
testset,eigen.mutex.er,25,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1618806409172.875,841188328.5219401,304878.4022135417,1.1860590552
testset,eigen.glock,25,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,8126480878843.0,4230894728.124089,158.4349609375,0.2362646304
testset,eigen.atomicrmi.sva,25,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1655128160522.3125,429972996.6017741,78014.90192057291,2.3200620304
testset,eigen.reflow,25,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,20252,2824,1016,414640375924.3125,107041345.5881185,131.95470377604374,9.2610373296
testset,eigen.rwlocks,25,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1112444636090.25,288790137.56002605,151956.5419921875,3.451857176
testset,eigen.rwlocks.er,25,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,894171314348.0,231764673.3931966,240580.07387695313,4.2944790768
testset,eigen.mutex,25,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,2609860881785.1875,678844731.932308,96033.98095703125,1.4713427936
testset,eigen.mutex.er,25,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1893241582160.75,492034254.3833984,156206.04396158856,2.028267304
testset,eigen.glock,25,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,16446898134367.0,4282169231.629557,123.95810546875,0.2334786752
testset,eigen.atomicrmi.optsva,25,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,557384887650.5,576492771.9596354,626332.3934895833,1.72232872
testset,eigen.atomicrmi.sva,25,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1811490685804.5,1883194566.8315103,227487.8859375,0.529950282
testset,eigen.reflow,25,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,4962,705,255,440307864929.25,455085131.56354165,307.375520833325,2.1802926464
testset,eigen.rwlocks,25,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1311302495115.25,1361950423.9851563,601491.2986979167,0.7320965252
testset,eigen.rwlocks.er,25,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1013395694308.5,1051405541.5291667,809232.1606770833,0.9473101232
testset,eigen.mutex,25,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2597629009717.5,2702008426.9572916,469975.36171875,0.3695677852
testset,eigen.mutex.er,25,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2017172903454.0,2097242743.3583333,657803.2682291666,0.4759135908
testset,eigen.glock,25,4,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,6673326853794.0,6947687878.4625,314.783854166675,0.1438562836
testset,eigen.atomicrmi.optsva,25,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,610780100343.875,315975945.7671875,289471.52154947916,3.1435208824
testset,eigen.atomicrmi.sva,25,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2079420988031.5,1081235736.2784505,114081.3369140625,0.9233339528
testset,eigen.reflow,25,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,10114,1429,491,462969934304.25,239304972.53339845,158.6613932291625,4.147137552
testset,eigen.rwlocks,25,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1731603732646.75,899826476.049414,277663.8155598958,1.1087987184
testset,eigen.rwlocks.er,25,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1227289225326.25,637181052.596289,373600.92779947916,1.5644234144
testset,eigen.mutex,25,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,3310827232676.25,1722527209.269401,167650.4947265625,0.5799154912
testset,eigen.mutex.er,25,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2864195574734.25,1489772079.851888,287333.2130859375,0.6703452856
testset,eigen.glock,25,8,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,13404190791775.75,6979574307.347787,161.4994791666625,0.1432387848
testset,eigen.atomicrmi.sva,25,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,2539102883854.1875,660220546.9150227,65125.24638671875,1.5123451776
testset,eigen.reflow,25,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,20307,2875,965,471209008622.0625,121759111.25786133,99.42410481770625,8.1492499712
testset,eigen.rwlocks,25,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,2225210709155.4375,578473627.0548666,127091.1321126302,1.7256792736
testset,eigen.rwlocks.er,25,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1396060116878.0625,362471024.147819,235094.8374186198,2.7505978816
testset,eigen.mutex,25,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,4453482022179.875,1158807509.1551757,94010.2736328125,0.8622466608
testset,eigen.mutex.er,25,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,3649840159700.6875,949581113.9355305,131228.62005208334,1.0521008672
testset,eigen.atomicrmi.optsva,5,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,15005835735.25,90040254.2984375,607101.2203125,10.6625184244
testset,eigen.atomicrmi.sva,5,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,17259031372.25,104573658.2078125,268317.815625,9.2705086716
testset,eigen.reflow,5,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,228,47,113,14046375394.5,84589253.590625,977.9203125,11.3908389536
testset,eigen.rwlocks,5,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,13476697864.75,80802037.1328125,597163.7578125,11.8723445168
testset,eigen.rwlocks.er,5,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,11589182445.75,68890808.6828125,703675.8796875,13.8059781824
testset,eigen.mutex,5,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,21846259971.5,133385751.65625,390045.909375,7.3239080836
testset,eigen.mutex.er,5,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,19183049287.5,116548829.659375,557855.0921875,8.3406969144
testset,eigen.glock,5,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,88776358230.25,551968381.7515625,808.2703125,1.8022816344
testset,eigen.atomicrmi.optsva,5,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,16270414313.375,48716264.52890625,301218.766015625,19.6675999664
testset,eigen.atomicrmi.sva,5,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,18714290229.5,56661194.2125,127671.29453125,17.099232516
testset,eigen.reflow,5,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,501,101,219,16456310931.25,49675405.865234375,454.8125,19.4454274312
testset,eigen.rwlocks,5,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,15570338894.875,46881124.6515625,276114.665234375,20.5518969216
testset,eigen.rwlocks.er,5,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,11942963158.625,35373452.791015625,388333.210546875,26.7940205248
testset,eigen.mutex,5,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,24086119603.875,73542198.15039062,192654.076171875,13.2856601752
testset,eigen.mutex.er,5,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,19448772614.0,58961692.88554688,304943.23359375,16.4534804512
testset,eigen.glock,5,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,180368064288.25,561952291.4542968,439.642578125,1.7741499928
testset,eigen.atomicrmi.optsva,5,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,16304273747.9375,24411322.435839843,143499.52080078126,39.25351168
testset,eigen.atomicrmi.sva,5,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,21141841855.0,32052285.9171875,70504.47646484376,30.2717239296
testset,eigen.reflow,5,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,972,216,424,16876260837.5,25429548.464648437,276.4673828125,37.9230924528
testset,eigen.rwlocks,5,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,18932393648.875,28584736.949023437,114889.32275390625,33.8044946592
testset,eigen.rwlocks.er,5,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,12631963655.5,18742974.22441406,243025.046875,50.6651236064
testset,eigen.mutex,5,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,28303975178.3125,43428645.42275391,85530.743359375,22.6116648272
testset,eigen.mutex.er,5,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,21024923095.0,31741244.732910156,169540.30595703126,30.4400637808
testset,eigen.glock,5,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,359067772344.1875,560094959.793457,219.6671875,1.7823933232
testset,eigen.atomicrmi.optsva,5,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,16733229812.25,100901673.84375,611695.4859375,9.5618121424
testset,eigen.atomicrmi.sva,5,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,20776099202.75,126469870.5921875,258271.4296875,7.7011569128
testset,eigen.reflow,5,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,242,53,107,16665620856.75,101035205.9984375,1046.1875,9.6006024244
testset,eigen.rwlocks,5,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,17178726816.25,103917795.4640625,552811.75,9.313845066
testset,eigen.rwlocks.er,5,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,13306546302.5,79651205.421875,681734.803125,12.0241568596
testset,eigen.mutex,5,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,31319808747.25,192572401.6921875,372417.340625,5.108588028
testset,eigen.mutex.er,5,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,25755749890.0,157569120.640625,589270.1421875,6.212205068
testset,eigen.glock,5,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,117559629203.75,731722755.278125,722.7109375,1.361011438
testset,eigen.atomicrmi.optsva,5,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,18108735906.5,54641394.84257813,311082.39765625,17.6710291456
testset,eigen.atomicrmi.sva,5,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,23537745457.75,71659226.46367188,130027.286328125,13.5951848312
testset,eigen.reflow,5,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,474,100,220,18285400632.125,55559037.6171875,499.82734375,17.5003001816
testset,eigen.rwlocks,5,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,17490943720.0,52699270.18046875,295798.740625,18.2951820736
testset,eigen.rwlocks.er,5,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,15123935344.625,45362205.24765625,378623.7328125,21.1585141504
testset,eigen.mutex,5,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,34128371096.125,105071158.74335937,157349.23828125,9.3763631176
testset,eigen.mutex.er,5,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,25918684330.875,79185085.1359375,307438.298828125,12.3463056968
testset,eigen.glock,5,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,238446533305.625,743424718.759375,447.825390625,1.3420199304
testset,eigen.atomicrmi.optsva,5,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,18030730877.0625,26912944.16669922,157618.45205078126,35.494956048
testset,eigen.atomicrmi.sva,5,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,27774351682.375,42341292.352832034,76486.90458984375,23.0428420912
testset,eigen.reflow,5,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,961,198,442,18584189487.0,28043303.700683594,395.33193359375,34.4378752944
testset,eigen.rwlocks,5,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,19523343770.0625,29347108.3640625,167206.66064453125,32.781269824
testset,eigen.rwlocks.er,5,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,15772926592.1875,23411056.614941407,263723.805859375,40.57585612
testset,eigen.mutex,5,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,38366583125.6875,58831002.43515625,104246.66181640625,16.6811831504
testset,eigen.mutex.er,5,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,29391846976.0625,44875647.05947266,161429.76826171874,21.77474592
testset,eigen.glock,5,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,475945853519.3125,742682652.7950195,232.730859375,1.3446907776
testset,eigen.atomicrmi.optsva,5,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,21558841284.5,130847961.05,614442.203125,7.4215491404
testset,eigen.atomicrmi.sva,5,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,30617167836.5,187761326.0,260105.6390625,5.2258262704
testset,eigen.reflow,5,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,238,50,110,22685315809.75,138438423.34375,980.8890625,7.053020612
testset,eigen.rwlocks,5,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,25772154976.25,157140537.5984375,586052.3890625,6.208250732
testset,eigen.rwlocks.er,5,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,22413207362.75,136341819.01875,711386.7046875,7.1386480932
testset,eigen.mutex,5,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,50680359000.25,313308878.140625,381922.65,3.1570415672
testset,eigen.mutex.er,5,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,36944054683.25,227215212.93125,545044.825,4.330872758
testset,eigen.glock,5,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,160,0,0,160,0,160,191131589260.25,1191154850.025,876.5015625,0.8371196024
testset,eigen.atomicrmi.optsva,5,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,22086254274.875,67067933.19882812,274729.548046875,14.4886496376
testset,eigen.atomicrmi.sva,5,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,39686436050.75,122096830.52304688,123840.443359375,8.0632082856
testset,eigen.reflow,5,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,471,101,219,23344027140.25,71141870.8078125,478.77265625,13.7080032536
testset,eigen.rwlocks,5,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,26115747850.875,79572760.56445312,293115.213671875,12.2531432696
testset,eigen.rwlocks.er,5,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,27234715073.375,83030169.11015625,354544.521875,11.7497098512
testset,eigen.mutex,5,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,58418686764.5,180713551.33867186,159396.546484375,5.4776993072
testset,eigen.mutex.er,5,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,45589076888.375,140504333.01992187,273194.82109375,7.0192252584
testset,eigen.glock,5,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,385558160649.625,1203002484.6054688,481.98203125,0.8299655736
testset,eigen.atomicrmi.optsva,5,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,22287116802.5,33468331.528515626,165693.8966796875,28.716141512
testset,eigen.atomicrmi.sva,5,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,37988714711.5625,58349494.311230466,72114.8650390625,16.8471085392
testset,eigen.reflow,5,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,946,192,448,23603223491.5,35853576.54501953,266.983203125,27.1149404752
testset,eigen.rwlocks,5,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,29798235518.6875,45454741.38369141,174925.48134765626,21.477781784
testset,eigen.rwlocks.er,5,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,24949696155.5,37635536.87246094,224862.36787109374,25.6516149936
testset,eigen.mutex,5,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,61847162347.25,95596439.34560546,89869.351171875,10.3480899648
testset,eigen.mutex.er,5,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,43599489580.9375,66898329.986816406,172848.4091796875,14.679070928
testset,eigen.glock,5,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,771229144558.6875,1204215135.2844727,248.17421875,0.8298441584
testset,eigen.atomicrmi.optsva,9,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,38114487796.5,115317206.9984375,614580.05390625,8.3957575844
testset,eigen.atomicrmi.sva,9,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,62198931640.0,191103566.1640625,230954.15703125,5.1447829016
testset,eigen.reflow,9,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,606,146,174,45049346758.0,137627328.2140625,700.48671875,7.1033216468
testset,eigen.rwlocks,9,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,39856061772.5,121285103.64140625,498954.384375,8.0288916108
testset,eigen.rwlocks.er,9,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,35956154885.25,109043088.19375,666878.1671875,8.8997280444
testset,eigen.mutex,9,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,92694610153.75,286611956.8953125,329501.16875,3.4521964056
testset,eigen.mutex.er,9,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,66828870167.25,205684963.04765624,465311.49296875,4.7883496936
testset,eigen.glock,9,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,343303750181.25,1069851655.54375,533.08828125,0.9321191504
testset,eigen.atomicrmi.optsva,9,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,41725422810.0,62959731.20351563,294067.565234375,15.338370636
testset,eigen.atomicrmi.sva,9,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,70203387179.0,108113858.90488282,105818.10234375,9.116369248
testset,eigen.reflow,9,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,1236,279,361,48215640150.5,73873597.69414063,283.7212890625,13.2737011888
testset,eigen.rwlocks,9,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,45926437265.625,70144586.24882813,269167.21640625,13.9353287152
testset,eigen.rwlocks.er,9,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,37042215683.0,55979341.14570312,362632.298828125,17.2775841888
testset,eigen.mutex,9,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,94389419395.625,146005721.6826172,145934.8728515625,6.7804209848
testset,eigen.mutex.er,9,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,72809765262.75,112154015.21503906,259189.3830078125,8.790029712
testset,eigen.glock,9,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,693100469906.625,1081441701.3966796,311.5650390625,0.9233870528
testset,eigen.atomicrmi.optsva,9,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,40380410259.0625,30499500.707763672,152115.23823242186,31.6985387664
testset,eigen.atomicrmi.sva,9,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,77872253731.5,60106101.306152344,53414.659765625,16.4371767696
testset,eigen.reflow,9,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,2480,571,709,46847380698.125,35701552.74213867,155.275634765625,27.3227655616
testset,eigen.rwlocks,9,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,50384376811.375,38477532.93398438,154555.9123046875,25.4047004448
testset,eigen.rwlocks.er,9,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,41150351277.0625,31294976.86376953,164861.24340820312,31.1054452816
testset,eigen.mutex,9,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,105117808530.0625,81317592.22236328,83406.536328125,12.176813976
testset,eigen.mutex.er,9,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,82901226618.1875,63934053.76494141,118785.1189453125,15.440061048
testset,eigen.glock,9,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1393768676431.0625,1088176177.579248,143.82353515625,0.918373344
testset,eigen.atomicrmi.optsva,9,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,41976541624.75,127317041.06015626,586786.2375,7.6233054848
testset,eigen.atomicrmi.sva,9,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,74515760703.75,229631119.6375,214225.98515625,4.2943935212
testset,eigen.reflow,9,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,597,138,182,46671114121.0,142901189.35546875,605.81015625,6.856489416
testset,eigen.rwlocks,9,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,56457600222.0,172963916.1421875,545133.5984375,5.6679702776
testset,eigen.rwlocks.er,9,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,47973439613.0,146230524.48515624,695081.49453125,6.6703576516
testset,eigen.mutex,9,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,122167816846.75,378716326.49921876,308707.30078125,2.6193477812
testset,eigen.mutex.er,9,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,89021973410.0,274997650.03203124,483486.10625,3.5946181348
testset,eigen.glock,9,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,460571825575.25,1436092923.94375,640.85703125,0.6947884828
testset,eigen.atomicrmi.optsva,9,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,44441368492.625,67336231.446875,306489.1107421875,14.4009966776
testset,eigen.atomicrmi.sva,9,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,95023277438.5,146846741.91679686,109353.991015625,6.7351918104
testset,eigen.reflow,9,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,1236,304,336,51703462932.375,79221033.365625,313.8908203125,12.3782811384
testset,eigen.rwlocks,9,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,55738857452.125,85235885.29863282,276686.0880859375,11.482115516
testset,eigen.rwlocks.er,9,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,46852369197.125,71418796.4095703,326369.7484375,13.659928216
testset,eigen.mutex,9,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,126256416230.0,195688681.72402343,151249.8857421875,5.0690493136
testset,eigen.mutex.er,9,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,109345795439.875,169092764.14453125,246814.2314453125,5.8529913968
testset,eigen.glock,9,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,927409173410.0,1447196425.9716797,290.0130859375,0.6900945328
testset,eigen.atomicrmi.optsva,9,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,42940160805.5625,32516014.04633789,161112.51010742187,29.8089242336
testset,eigen.atomicrmi.sva,9,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,100965837919.0,77836753.42241211,78086.34174804688,12.6775553632
testset,eigen.reflow,9,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,2503,586,694,50977359217.4375,38880830.85981445,259.0736328125,25.1091861104
testset,eigen.rwlocks,9,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,67314057765.5,51605208.38549805,128611.05556640626,19.015344528
testset,eigen.rwlocks.er,9,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,55081954023.3125,42024561.48540039,163854.47231445313,23.2381008032
testset,eigen.mutex,9,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,146873214364.9375,113844813.15424804,100764.68984375,8.7149995696
testset,eigen.mutex.er,9,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,117915022337.4375,91066802.17133789,137218.28793945312,10.8552750496
testset,eigen.glock,9,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1870019280665.5,1459889154.7804687,130.257373046875,0.6844849216
testset,eigen.atomicrmi.optsva,9,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,50843595636.0,154972362.2765625,550224.890625,6.293811364
testset,eigen.atomicrmi.sva,9,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,124516336583.25,385661430.7328125,224114.4,2.5699439028
testset,eigen.reflow,9,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,621,141,179,60414891567.5,185528258.61484376,586.9984375,5.2967073464
testset,eigen.rwlocks,9,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,99581179479.5,307377114.1117188,516530.88671875,3.213458624
testset,eigen.rwlocks.er,9,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,76927184220.75,236713648.5921875,622518.08671875,4.1597778892
testset,eigen.mutex,9,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,200460485266.25,622986521.1140625,334287.1125,1.5963245804
testset,eigen.mutex.er,9,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,165459715842.75,513490633.96171874,464406.065625,1.9340054972
testset,eigen.glock,9,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,320,0,0,320,0,320,753819126172.75,2352200930.209375,592.490625,0.4245050156
testset,eigen.atomicrmi.optsva,9,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,53717448325.625,81939412.02480468,278099.9451171875,11.9141921288
testset,eigen.atomicrmi.sva,9,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,155639879887.875,241339886.63652343,113691.237890625,4.1120566304
testset,eigen.reflow,9,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,1233,277,363,61850907750.75,94929592.9185547,297.1095703125,10.347463332
testset,eigen.rwlocks,9,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,97584464230.875,150508549.79453126,270244.7951171875,6.5584210056
testset,eigen.rwlocks.er,9,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,83691658264.5,128798784.26367188,369884.948046875,7.6471181632
testset,eigen.mutex,9,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,206329484383.5,320699576.7888672,148359.5658203125,3.1018349216
testset,eigen.mutex.er,9,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,162870772554.875,252611325.92265624,254388.4525390625,3.9294956976
testset,eigen.glock,9,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1513152842319.0,2362670668.5066404,317.6748046875,0.4229579336
testset,eigen.atomicrmi.optsva,9,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,54661272020.0,41787109.48383789,118904.61655273437,23.4169449904
testset,eigen.atomicrmi.sva,9,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,161869263520.0,125579435.25136718,62416.45830078125,7.9076161344
testset,eigen.reflow,9,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,2427,565,715,59785428334.4375,45675097.93476562,188.4669921875,21.409899296
testset,eigen.rwlocks,9,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,112141601676.125,86528601.56044921,170813.26479492188,11.4141405232
testset,eigen.rwlocks.er,9,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,84026277717.3125,64817495.539404295,133557.59306640626,15.2333297968
testset,eigen.mutex,9,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,251641956108.375,195729833.2232422,79830.04252929687,5.0865921552
testset,eigen.mutex.er,9,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,185701855750.5,144118210.95351562,133592.41284179688,6.8927690288
testset,eigen.glock,9,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,3045390870320.875,2378466328.4706545,157.846728515625,0.420307296
testset,eigen.atomicrmi.optsva,17,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,115928370763.75,177040454.84023437,673887.09921875,5.5206503444
testset,eigen.atomicrmi.sva,17,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,217466915824.5,336533288.4746094,223728.749609375,2.9429763952
testset,eigen.reflow,17,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,1702,355,285,133354763826.25,205393464.47734374,1751.6328125,4.7992286264
testset,eigen.rwlocks,17,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,154434810610.0,237940269.01484376,547296.918359375,4.1441433928
testset,eigen.rwlocks.er,17,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,131414251900.0,201796770.58242187,724247.255078125,4.8700958288
testset,eigen.mutex,17,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,329964731985.5,512438549.878125,293935.803125,1.93960123
testset,eigen.mutex.er,17,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,287748788499.5,446327436.6339844,490568.8453125,2.2241622748
testset,eigen.glock,17,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1334730383182.5,2082494429.6074219,413.459375,0.4794975884
testset,eigen.atomicrmi.optsva,17,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,117302376442.375,89599983.41132812,319613.49365234375,10.911969892
testset,eigen.atomicrmi.sva,17,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,277666582820.75,215304957.99716797,112585.3626953125,4.6098453296
testset,eigen.reflow,17,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,3556,744,536,149871457523.125,115525995.70361328,202.77021484375,8.540652244
testset,eigen.rwlocks,17,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,175571098603.875,135489693.62460938,259297.5015625,7.2904937664
testset,eigen.rwlocks.er,17,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,140059358603.125,107549187.69951172,352442.888671875,9.1389823056
testset,eigen.mutex,17,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,405100790454.0,314909160.64755857,159901.94697265624,3.1597074856
testset,eigen.mutex.er,17,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,298910936218.25,231872706.0792969,252909.3830078125,4.2822120064
testset,eigen.glock,17,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,2705021454975.25,2111716975.399414,184.18447265625,0.4731940288
testset,eigen.atomicrmi.optsva,17,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,116683128903.4375,44598998.362817384,168241.19411621094,21.939761336
testset,eigen.atomicrmi.sva,17,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,321766598970.3125,124872928.99489745,52955.01013183594,7.9560775056
testset,eigen.reflow,17,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,6922,1430,1130,144199042648.1875,55616745.220019534,97.3866455078125,17.7532385312
testset,eigen.rwlocks,17,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,193774547987.0,74746558.67690429,128625.655859375,13.2112293728
testset,eigen.rwlocks.er,17,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,153440381824.625,59113388.313085936,178622.2346435547,16.6840043648
testset,eigen.mutex,17,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,456829520650.1875,177523143.25305176,93001.07019042969,5.6038410048
testset,eigen.mutex.er,17,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,325639156903.9375,126281767.19501953,180765.1892578125,7.8614624368
testset,eigen.glock,17,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,5486752328100.0625,2142395830.5582275,106.0796142578125,0.4665783776
testset,eigen.atomicrmi.optsva,17,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,122742579490.5,187618632.09804687,627398.091015625,5.2141644948
testset,eigen.atomicrmi.sva,17,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,296844083412.5,460596214.4238281,209369.862890625,2.1560140012
testset,eigen.reflow,17,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,1684,372,268,137843026158.25,212263344.88671875,401.47578125,4.6429624904
testset,eigen.rwlocks,17,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,190226718100.0,293773529.7175781,534642.438671875,3.364406464
testset,eigen.rwlocks.er,17,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,173259793507.0,267154955.73203126,667477.733984375,3.693874886
testset,eigen.mutex,17,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,417794715312.25,649586756.7605469,295333.592578125,1.5318527892
testset,eigen.mutex.er,17,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,366462039651.75,569371664.5308594,478820.769921875,1.7464291816
testset,eigen.glock,17,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1804215075177.75,2816005652.815625,399.14375,0.3547248932
testset,eigen.atomicrmi.optsva,17,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,134840231557.75,103487667.48291016,253538.84892578126,9.4927158256
testset,eigen.atomicrmi.sva,17,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,360030756050.875,279616984.11884767,97659.40166015625,3.5552518184
testset,eigen.reflow,17,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,3510,732,548,158048264473.875,121909617.25283203,249.49716796875,8.0987918736
testset,eigen.rwlocks,17,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,244996911722.75,189655888.3959961,256614.36904296876,5.2245556528
testset,eigen.rwlocks.er,17,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,225171256172.0,174107709.7355469,319449.424609375,5.6845621496
testset,eigen.mutex,17,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,528897953568.75,411565339.23935544,148129.79951171874,2.4201265888
testset,eigen.mutex.er,17,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,407089279828.125,316334763.5830078,256766.2845703125,3.1442734144
testset,eigen.glock,17,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,3647276875280.375,2847951543.87832,165.92744140625,0.3509467592
testset,eigen.atomicrmi.optsva,17,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,133056344711.3125,51094673.77775879,122696.35043945312,19.2399693952
testset,eigen.atomicrmi.sva,17,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,398634779796.8125,154874170.98989257,55023.661865234375,6.4219183312
testset,eigen.reflow,17,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,7029,1507,1053,153475969231.0625,59039385.28037109,108.3771484375,16.6801357424
testset,eigen.rwlocks,17,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,273164165359.9375,105635040.86286621,178808.5425292969,9.3716538432
testset,eigen.rwlocks.er,17,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,229584827378.375,88561901.67321777,254587.9104248047,11.1505626448
testset,eigen.mutex,17,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,571583917639.8125,222358751.12763673,79848.91098632812,4.478782416
testset,eigen.mutex.er,17,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,449343909216.75,174705829.56481934,133130.96774902343,5.6971952832
testset,eigen.glock,17,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,7375830533902.0625,2880304559.6013427,92.3555908203125,0.3470795584
testset,eigen.atomicrmi.optsva,17,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,155409023293.5,239001885.50742188,528215.337890625,4.1181649972
testset,eigen.atomicrmi.sva,17,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,462312498491.5,718942473.8636719,192999.9609375,1.3843450092
testset,eigen.reflow,17,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,1734,378,262,167409035698.25,258312200.27382812,577.30703125,3.8229716652
testset,eigen.rwlocks,17,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,409098282743.0,635438130.1488281,549918.3921875,1.5644162468
testset,eigen.rwlocks.er,17,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,310946784227.75,481940776.08125,710263.680078125,2.0582300008
testset,eigen.mutex,17,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,739716570092.25,1152407709.3269532,331477.89921875,0.8651962468
testset,eigen.mutex.er,17,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,581820649524.25,905434135.2296875,467092.76015625,1.0999953344
testset,eigen.glock,17,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,640,0,0,640,0,640,2976374338092.25,4647328377.5074215,364.559765625,0.215026716
testset,eigen.atomicrmi.optsva,17,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,167338735126.25,128697855.17246094,246323.38935546874,7.6491554632
testset,eigen.atomicrmi.sva,17,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,602841633677.25,469284534.13798827,113100.66943359375,2.1232773728
testset,eigen.reflow,17,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,3415,734,546,173823359496.75,134111539.54511718,206.43818359375,7.363797384
testset,eigen.rwlocks,17,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,414671367264.625,322105334.07480466,242384.2486328125,3.0867817288
testset,eigen.rwlocks.er,17,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,296282077444.375,229543121.97177735,321072.2154296875,4.3202073208
testset,eigen.mutex,17,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,882187476559.375,687460972.8736328,184014.6525390625,1.450938756
testset,eigen.mutex.er,17,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,627200704915.125,488281328.1366211,235279.40859375,2.0408140328
testset,eigen.glock,17,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,5993523199669.25,4680730043.908789,175.5814453125,0.2135638688
testset,eigen.atomicrmi.optsva,25,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,240382417666.25,246012838.90026042,692976.6385416667,3.993636512
testset,eigen.atomicrmi.sva,17,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,651378881267.8125,253625194.84226075,50203.12456054687,3.9301243456
testset,eigen.reflow,17,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,6875,1490,1070,179215158121.5625,69196344.13916016,118.6144287109375,14.284505992
testset,eigen.rwlocks,17,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,477547561745.3125,185487527.03356934,123430.77678222656,5.3607225856
testset,eigen.rwlocks.er,17,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,318663152599.9375,123462419.73427734,153280.31064453124,8.033561392
testset,eigen.mutex,17,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,999357160416.3125,389352109.92817384,92903.94001464844,2.561646728
testset,eigen.mutex.er,17,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,761288072765.4375,296540871.3354492,120836.01572265624,3.3627218016
testset,eigen.glock,17,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,12071665747747.938,4714578749.881445,91.3273681640625,0.21206684
testset,eigen.atomicrmi.sva,25,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,515277455255.25,533461182.94401044,199528.58645833333,1.8630739424
testset,eigen.reflow,25,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,3279,589,371,282149899716.0,290804447.91822916,315.654427083325,3.4024467172
testset,eigen.rwlocks,25,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,387300901125.25,399754292.8825521,637272.3231770833,2.478692916
testset,eigen.rwlocks.er,25,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,282141537436.75,290211220.0494792,718422.046875,3.4025475608
testset,eigen.mutex,25,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,744593414181.5,772235281.351302,339601.46380208334,1.28929424
testset,eigen.mutex.er,25,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,548636315230.75,567858988.465625,585588.815625,1.7497930292
testset,eigen.glock,25,4,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2954314448776.25,3074335353.103646,316.90234375,0.3249484836
testset,eigen.atomicrmi.optsva,25,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,253108109264.125,129743212.35117188,292773.96751302085,7.5856913696
testset,eigen.atomicrmi.sva,25,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,596555521879.0,309117183.39101565,104426.2224609375,3.2184766208
testset,eigen.reflow,25,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,7029,1261,659,318204165741.875,164031903.4907552,173.9623697916625,6.0338619248
testset,eigen.rwlocks.er,25,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,325207256848.0,167326923.9233724,453706.62897135416,5.9039272944
testset,eigen.mutex,25,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,822449556644.75,426794985.9175781,163739.2453125,2.3344896768
testset,eigen.mutex.er,25,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,735799239321.375,381441749.57096356,277398.5693359375,2.6094074272
testset,eigen.glock,25,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,6009851645422.25,3128716220.5867186,147.6697265625,0.31947544
testset,eigen.atomicrmi.sva,25,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,715490907235.375,185152871.34873047,88003.79205729166,5.3669445152
testset,eigen.reflow,25,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,13382,2433,1407,275097442861.9375,70836711.61645508,91.645068359375,13.9586902736
testset,eigen.rwlocks,25,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,531617812604.875,137495257.4265625,133179.45377604166,7.2232342656
testset,eigen.rwlocks.er,25,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,415338214220.5,107068085.20885417,257537.76110026042,9.245477224
testset,eigen.mutex,25,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1060344309053.5625,275375315.3821126,92431.30900065105,3.6214651856
testset,eigen.mutex.er,25,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,919223381217.0,238547428.2847819,134433.15486653647,4.177439432
testset,eigen.glock,25,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,12171200989206.75,3168893203.7250977,78.70450846354375,0.3154988576
testset,eigen.atomicrmi.optsva,25,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,263716483652.0,270239363.15989584,686856.86640625,3.6402730188
testset,eigen.atomicrmi.sva,25,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,686880932336.75,712126637.8609375,222279.575,1.397622142
testset,eigen.reflow,25,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,3233,603,357,295969237203.5,304996990.496875,321.709375,3.2435803432
testset,eigen.rwlocks,25,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,545129361808.75,564113914.8161458,544691.5059895833,1.7610498852
testset,eigen.rwlocks.er,25,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,390978279932.0,403498705.0330729,633114.0471354167,2.4553793632
testset,eigen.mutex,25,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1051283949604.0,1091591765.7265625,376190.43984375,0.9131690828
testset,eigen.mutex.er,25,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,754139045838.75,782138255.1059896,516213.5828125,1.2729747988
testset,eigen.glock,25,4,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,4017245992966.0,4181263920.588281,465.248958333325,0.2389696828
testset,eigen.atomicrmi.optsva,25,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,281702162698.5,144647030.6730469,276703.6283203125,6.8157091224
testset,eigen.atomicrmi.sva,25,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,792612502360.875,411108039.84733075,126753.91946614583,2.4223690568
testset,eigen.reflow,25,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,6788,1225,695,318652154651.125,164242724.89505208,159.5699869791625,6.0253789968
testset,eigen.rwlocks,25,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,574496788633.25,297431219.8240885,254605.5845703125,3.3420552352
testset,eigen.rwlocks.er,25,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,396618974273.125,204622271.01464844,389611.19830729166,4.840918172
testset,eigen.mutex,25,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1327679958028.375,689810439.8690104,179420.94368489584,1.446131644
testset,eigen.mutex.er,25,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,930000339666.0,482595958.60865885,322107.757421875,2.0645153752
testset,eigen.glock,25,8,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,8126176934890.375,4230804178.4354815,152.0097005208375,0.2362734672
testset,eigen.atomicrmi.optsva,25,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,323598183285.25,332358644.96770835,689504.4265625,2.9666421184
testset,eigen.atomicrmi.sva,25,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1029704290135.75,1069025496.0653646,190332.5833333333,0.9323064972
testset,eigen.atomicrmi.sva,25,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,994618373767.3125,257997582.95428059,82052.32543945312,3.8607772608
testset,eigen.reflow,25,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,13655,2505,1335,294154524178.25,75678790.52895507,81.57366536458125,13.0543632144
testset,eigen.rwlocks,25,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,671911285566.8125,173941446.38487956,173737.68948567708,5.7150401888
testset,eigen.rwlocks.er,25,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,553002473657.1875,142930853.14370117,253863.7537434896,6.943911072
testset,eigen.mutex,25,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1443440463554.0625,375117238.2949707,97171.40887044271,2.660310624
testset,eigen.mutex.er,25,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1166576576253.9375,302839545.26000977,173955.74415690106,3.2916827568
testset,eigen.glock,25,16,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,16429583162245.562,4277643697.523991,89.17449544270625,0.233724736
testset,eigen.reflow,25,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,3190,600,360,327834231232.0,338042959.8151042,311.455208333325,2.928309214
testset,eigen.rwlocks,25,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,813976640398.0,844021867.7200521,458774.44036458334,1.1793950248
testset,eigen.rwlocks.er,25,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,653986519622.75,677374335.798698,672028.6052083333,1.4679201652
testset,eigen.mutex,25,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1573052493034.5,1635046484.532552,309452.18723958335,0.6102784264
testset,eigen.mutex.er,25,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1358085439470.75,1410848418.3416667,542707.5143229166,0.7068774704
testset,eigen.glock,25,4,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,6644306049988.5,6917865633.12474,326.56875,0.1444846148
testset,eigen.atomicrmi.optsva,25,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,356651720421.0,183728202.62825522,295846.19635416666,5.3834031632
testset,eigen.atomicrmi.sva,25,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1199172912024.125,622678602.9709636,130837.54407552084,1.6011035448
testset,eigen.reflow,25,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,6597,1264,656,335081180627.625,172717483.7781901,162.1453776041625,5.7299547424
testset,eigen.rwlocks,25,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,866709681074.875,449442162.824349,311704.29375,2.2152746672
testset,eigen.rwlocks.er,25,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,755086176745.375,391190257.52096355,394504.7701822917,2.542756124
testset,eigen.mutex,25,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2174169147552.75,1130488328.9641275,192356.93515625,0.883095964
testset,eigen.mutex.er,25,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1571627213040.625,816551878.6869141,327462.6908203125,1.2216637536
testset,eigen.glock,25,8,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,13400965429364.25,6978040751.828581,168.8771484375,0.14327326
testset,eigen.atomicrmi.optsva,25,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,397763343632.75,101982657.71837565,210186.88551432293,9.6539815984
testset,eigen.atomicrmi.sva,25,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1436777225324.4375,373009011.62156576,121151.3888671875,2.6726481552
testset,eigen.atomicrmi.optsva,25,4,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,805525520771.0,835279110.6804688,622662.0932291667,1.1917685724
testset,eigen.atomicrmi.optsva,25,8,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1019250186457.0,528999542.91074216,288968.2354817708,1.8837376984
testset,eigen.atomicrmi.optsva,25,16,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1151427788113.75,298655263.6610189,169596.06149088542,3.3349898624
testset,eigen.atomicrmi.optsva,25,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1438664634326.1875,373731505.90362954,135673.3315592448,2.6691418608
testset,eigen.atomicrmi.optsva,25,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,2229480007788.3125,579536003.0073731,137101.05249023438,1.7223747184
testset,eigen.rwlocks,25,8,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1188566776514.875,617127987.8671224,301869.6623046875,1.6153909384
testset,eigen.atomicrmi.optsva,25,16,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,679415636033.875,176088260.79361978,118082.16139322917,5.6519158464
testset,eigen.atomicrmi.optsva,25,16,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,823086946927.875,213493743.83785808,119850.88051757813,4.665363744
testset,eigen.atomicrmi.optsva,25,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1301302777771.9375,337876683.6649088,144803.68489583334,2.95088896
testset,eigen.atomicrmi.optsva,25,16,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,666376081371.9375,172580609.7470703,125286.61951497395,5.762511752
testset,eigen.atomicrmi.optsva,25,16,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,772712640021.875,200217678.2597819,139096.11248372396,4.9695058688
testset,eigen.rwlocks,25,4,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2162046656739.0,2248031796.498958,604478.9723958333,0.4440237204
testset,eigen.atomicrmi.optsva,25,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1242898853468.5,322649445.2716146,132646.32613932292,3.0895514864
testset,eigen.rwlocks,25,8,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,950634441753.25,493246673.32480466,271228.84498697915,2.0197038056
testset,eigen.atomicrmi.optsva,25,16,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,445763784579.25,115197073.41349284,137508.85361328124,8.6144279392
testset,eigen.atomicrmi.optsva,25,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,638497471563.9375,165339174.91829428,124133.6283203125,6.014119352
testset,eigen.atomicrmi.optsva,17,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,164946972666.75,63560261.10285644,121101.24125976562,15.5201393424
testset,eigen.rwlocks,25,8,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,474047564537.25,245251564.47096354,267223.0538411458,4.0502264832
testset,eigen.atomicrmi.optsva,25,16,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,298712315101.25,76770911.51791993,140755.85872395834,12.8551780624
testset,eigen.reflow,25,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,13013,2455,1385,322636084482.25,83059341.41839193,98.81728515625,11.9019545072
testset,eigen.rwlocks,25,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,970995000836.5625,251867202.44033203,120707.56142578126,3.9547062512
testset,eigen.rwlocks.er,25,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,825991028832.0625,214189172.5302409,164697.8868326823,4.648960904
testset,eigen.mutex,25,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,2304342521892.4375,599196340.2379231,116870.05445963542,1.6664189296
testset,eigen.mutex.er,25,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1927057233726.75,500666449.3551758,173418.67994791668,1.9926756368
testset,eigen.atomicrmi.optsva,5,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,15761381947.5,94622080.4015625,700311.78125,10.1513941184
testset,eigen.atomicrmi.sva,5,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,19919903651.0,121121956.878125,272176.1953125,8.032167364
testset,eigen.reflow,5,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,336,74,86,19047117036.0,115937463.7328125,1025.6125,8.4002213928
testset,eigen.rwlocks,5,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,22514538690.25,137294655.61875,595090.0625,7.1065191344
testset,eigen.rwlocks.er,5,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,17392068074.25,105204400.134375,752914.7359375,9.1995960064
testset,eigen.mutex,5,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,24350197231.5,148968311.3953125,394827.5765625,6.5707886668
testset,eigen.mutex.er,5,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,18711197753.0,113796573.1484375,565895.2265625,8.551029288
testset,eigen.glock,5,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,88464015026.0,549984749.85,962.365625,1.8086450176
testset,eigen.atomicrmi.optsva,5,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,16992165005.125,51034585.13710938,309926.291015625,18.8322088392
testset,eigen.atomicrmi.sva,5,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,18446187957.875,55869703.29140625,126667.956640625,17.347757744
testset,eigen.reflow,5,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,711,157,163,21479138115.75,65466866.4703125,454.958984375,14.898176932
testset,eigen.rwlocks,5,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,23359336050.125,71137219.4484375,282416.594140625,13.6990194976
testset,eigen.rwlocks.er,5,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,20164967812.75,61125441.22695313,368554.13046875,15.8691054192
testset,eigen.mutex,5,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,25456835343.875,77803495.90742187,175512.8296875,12.570297748
testset,eigen.mutex.er,5,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,23723411503.0,72302991.9859375,276678.20234375,13.4887851168
testset,eigen.glock,5,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,180158154300.25,561270029.5894531,383.849609375,1.7762171312
testset,eigen.atomicrmi.optsva,5,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,18273051133.875,27169954.195410155,181821.39208984375,35.0242548608
testset,eigen.atomicrmi.sva,5,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,21523970266.8125,32747253.109082032,53477.27783203125,29.7342912144
testset,eigen.reflow,5,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,1523,333,307,22863046114.0625,34770327.95332031,242.06025390625,27.9927703776
testset,eigen.rwlocks,5,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,27748233326.375,42272229.55175781,176457.5525390625,23.0645314416
testset,eigen.rwlocks.er,5,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,21761882097.9375,32942391.432519533,230696.6595703125,29.409221
testset,eigen.mutex,5,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,28180426109.0625,43045808.111328125,94400.52353515624,22.7107992448
testset,eigen.mutex.er,5,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,22092578389.6875,33475821.60498047,172719.7259765625,28.9690043744
testset,eigen.glock,5,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,359433821049.0,560440996.1342773,237.29482421875,1.780578128
testset,eigen.atomicrmi.optsva,5,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,17093997837.5,103164048.7671875,612850.0640625,9.360010544
testset,eigen.atomicrmi.sva,5,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,22566398013.25,137684827.90625,250501.4765625,7.0901878052
testset,eigen.reflow,5,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,331,72,88,22418034305.25,137147200.4453125,1002.8234375,7.137111034
testset,eigen.rwlocks,5,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,27415444290.75,167761830.38125,569548.925,5.836126466
testset,eigen.rwlocks.er,5,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,23773591014.75,144973185.15625,721687.190625,6.7301570008
testset,eigen.mutex,5,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,30576266498.75,187915347.4578125,395585.89375,5.2328167668
testset,eigen.mutex.er,5,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,23678787351.0,144788139.4671875,514798.0796875,6.7571027868
testset,eigen.glock,5,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,117996819172.25,734609250.7734375,908.715625,1.3559687552
testset,eigen.atomicrmi.optsva,5,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,18022068941.625,54208350.423828125,311331.974609375,17.7560079832
testset,eigen.atomicrmi.sva,5,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,23990559762.75,73116552.64882812,127762.852734375,13.3385799736
testset,eigen.reflow,5,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,769,182,138,26333878947.375,80725096.49140625,515.246875,12.1516469576
testset,eigen.rwlocks,5,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,29897077641.0,91560116.18789062,288780.228515625,10.7033872624
testset,eigen.rwlocks.er,5,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,25101115176.75,76650839.71640626,340484.165625,12.7484375792
testset,eigen.mutex,5,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,33899967690.75,104193725.890625,166190.888671875,9.43953702
testset,eigen.mutex.er,5,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,27898059251.875,85426917.60898438,271267.82734375,11.470331936
testset,eigen.glock,5,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,238910094680.25,744833010.8488281,595.725390625,1.3394159856
testset,eigen.atomicrmi.optsva,5,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,19718177898.0,29685676.010644533,175582.6619140625,32.457360072
testset,eigen.atomicrmi.sva,5,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,26147350081.75,39900217.54111328,67983.5896484375,24.4766677312
testset,eigen.reflow,5,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,1543,342,298,26420007751.9375,40505102.026074216,233.22529296875,24.2240655648
testset,eigen.rwlocks,5,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,32290525093.0,49254407.240917966,176564.95654296875,19.8200555168
testset,eigen.rwlocks.er,5,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,27780454005.0625,42224171.05751953,179646.86552734376,23.0377804432
testset,eigen.mutex,5,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,37400812282.125,57641686.528125,71378.0533203125,17.1119278144
testset,eigen.mutex.er,5,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,26654446367.3125,40470723.71992187,167559.45859375,24.011003312
testset,eigen.glock,5,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,476726221895.875,744127118.1173828,239.3025390625,1.3424896112
testset,eigen.atomicrmi.optsva,5,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,23320593198.75,141992279.40625,551152.871875,6.860888942
testset,eigen.atomicrmi.sva,5,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,28571645641.5,174928199.44375,254544.9234375,5.5999574544
testset,eigen.reflow,5,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,345,78,82,31751683898.75,195139097.365625,850.0578125,5.039102824
testset,eigen.rwlocks,5,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,47065760452.0,290416517.5921875,565626.290625,3.3994988812
testset,eigen.rwlocks.er,5,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,33921946641.25,208213988.071875,738565.2578125,4.716710444
testset,eigen.mutex,5,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,48156315799.5,297497018.2453125,377129.9703125,3.3225133056
testset,eigen.mutex.er,5,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,40801712598.0,251361518.153125,562146.703125,3.9214040248
testset,eigen.glock,5,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,191517359985.25,1193918339.4,967.5546875,0.835433404
testset,eigen.atomicrmi.optsva,5,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,25182625062.125,76757752.0671875,283348.875,12.7071740616
testset,eigen.atomicrmi.sva,5,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,37479901798.5,115277585.73671874,116657.637109375,8.5379092432
testset,eigen.reflow,5,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,775,187,133,35084119860.25,107977026.10429688,473.425,9.1209356616
testset,eigen.rwlocks,5,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,52092767695.75,160784119.85429686,302552.59140625,6.1428872792
testset,eigen.rwlocks.er,5,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,40193542747.875,123483785.18789062,383598.269921875,7.9614778424
testset,eigen.mutex,5,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,63752188539.5,197487182.8734375,169391.66015625,5.0194355256
testset,eigen.mutex.er,5,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,47226228804.25,145626047.3265625,266606.0484375,6.7758956856
testset,eigen.glock,5,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,385740411775.625,1203451718.2722657,394.8,0.8295734392
testset,eigen.atomicrmi.optsva,5,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,25119067313.4375,38031744.47773437,161149.76171875,25.4786530096
testset,eigen.atomicrmi.sva,5,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,42106936082.3125,64891199.925195314,56745.540234375,15.1993960976
testset,eigen.reflow,5,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,1528,340,300,35135576224.9375,54084662.88251953,454.90029296875,18.2151559408
testset,eigen.rwlocks,5,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,51193484799.625,78923593.23955078,124766.2044921875,12.5015908272
testset,eigen.rwlocks.er,5,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,42741285920.8125,65547198.85224609,274252.32197265624,14.9738124672
testset,eigen.mutex,5,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,59755128320.3125,92336935.69521484,79366.691796875,10.7103778032
testset,eigen.mutex.er,5,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,50248658119.5,77434557.85576172,163356.72822265624,12.7366585296
testset,eigen.glock,5,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,771558203122.625,1204410965.8816407,226.58046875,0.8294902416
testset,eigen.atomicrmi.optsva,9,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,46324328912.25,141061506.41484374,619426.50546875,6.9078172856
testset,eigen.atomicrmi.sva,9,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,59536642772.5,182989491.165625,229259.4875,5.374841192
testset,eigen.reflow,9,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,1016,195,125,59924787733.75,184308339.33671874,632.60078125,5.3400272592
testset,eigen.rwlocks,9,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,70062735245.5,215659052.58359376,496893.3640625,4.5673352444
testset,eigen.rwlocks.er,9,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,54776588448.0,167822719.6765625,687501.66171875,5.8419118288
testset,eigen.mutex,9,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,83488401787.75,257790560.50625,343347.16328125,3.8328677176
testset,eigen.mutex.er,9,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,69502622313.5,214028747.5921875,463838.31875,4.6041428272
testset,eigen.glock,9,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,344598776901.5,1073983448.0789063,642.625,0.9286161804
testset,eigen.atomicrmi.optsva,9,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,50684653436.375,77168664.28164062,274609.9634765625,12.6270963024
testset,eigen.atomicrmi.sva,9,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,68354884681.625,105042913.81367187,118236.398046875,9.3629007344
testset,eigen.reflow,9,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,2254,427,213,68783355905.875,105973141.47441407,308.1134765625,9.304576544
testset,eigen.rwlocks,9,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,87211221251.75,134490755.01464844,265155.780859375,7.3385051928
testset,eigen.rwlocks.er,9,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,67838198828.625,104247456.24882813,349218.0333984375,9.4342127448
testset,eigen.mutex,9,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,94325024406.375,145760662.9671875,146679.6765625,6.7850499272
testset,eigen.mutex.er,9,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,68733487342.875,105693829.86503907,236647.170703125,9.3113273416
testset,eigen.glock,9,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,692471632939.625,1080168685.1314454,294.298828125,0.9242255848
testset,eigen.atomicrmi.optsva,9,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,51648855748.5,39251654.91733398,135836.15610351562,24.7827368384
testset,eigen.atomicrmi.sva,9,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,79748053954.25,61445875.91455078,73506.5634765625,16.0505484032
testset,eigen.reflow,9,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,4357,849,431,66114263882.6875,50733795.60454102,137.694873046875,19.3604212592
testset,eigen.rwlocks,9,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,108692643366.8125,83920186.41157226,172395.19995117188,11.7763259808
testset,eigen.rwlocks.er,9,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,79841091521.625,61287948.16064453,212161.11025390626,16.0318449504
testset,eigen.mutex,9,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,112918696182.5625,87264194.02514648,105280.06567382812,11.3355896176
testset,eigen.mutex.er,9,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,78852128805.375,60857617.463330075,114152.45795898438,16.2329162112
testset,eigen.glock,9,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1394253236612.1875,1088544206.880078,135.394384765625,0.9180541712
testset,eigen.atomicrmi.optsva,9,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,49501217000.75,151142827.16796875,619681.60625,6.4644875296
testset,eigen.atomicrmi.sva,9,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,76802409511.25,236783764.15234375,232062.81953125,4.1665359464
testset,eigen.reflow,9,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,973,195,125,64646974540.75,198967383.00625,569.10234375,4.9499609576
testset,eigen.rwlocks,9,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,96119499921.5,297049286.55859375,497736.7625,3.3291891892
testset,eigen.rwlocks.er,9,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,85701841292.25,264356114.88671875,665701.128125,3.7338754356
testset,eigen.mutex,9,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,123602123440.5,383038713.984375,340045.7203125,2.5889522856
testset,eigen.mutex.er,9,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,83421874701.5,257448380.5828125,501435.746875,3.835924344
testset,eigen.glock,9,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,461070333436.0,1437786666.2578125,1199.79453125,0.6940372796
testset,eigen.atomicrmi.optsva,9,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,55727122446.75,85124974.96835938,263563.8638671875,11.4845334176
testset,eigen.atomicrmi.sva,9,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,83946894254.5,129423491.25019531,117200.1392578125,7.6238675136
testset,eigen.reflow,9,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,2151,425,215,73468113109.375,113200878.91015625,335.18984375,8.7112622456
testset,eigen.rwlocks,9,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,118966512374.75,184090863.64003906,267524.9203125,5.3796651448
testset,eigen.rwlocks.er,9,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,100900358983.25,155904043.25761718,348412.4984375,6.3428912096
testset,eigen.mutex,9,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,138376485791.5,214527283.26777345,146361.0912109375,4.6250632568
testset,eigen.mutex.er,9,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,112659608416.375,174312755.8017578,255854.618359375,5.6808292608
testset,eigen.glock,9,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,926765374822.75,1446483430.6341796,331.8787109375,0.6905739224
testset,eigen.atomicrmi.optsva,9,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,63070221600.0625,48100081.15356445,157624.26049804688,20.2948391104
testset,eigen.atomicrmi.sva,9,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,98655851427.1875,76145940.05908203,57033.01899414063,12.9743951472
testset,eigen.reflow,9,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,4339,813,467,73839066415.8125,56782759.15620117,138.96552734375,17.3349970704
testset,eigen.rwlocks,9,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,136147181728.0,105367380.72636719,180770.57890625,9.4015901296
testset,eigen.rwlocks.er,9,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,98115732554.4375,75758033.69711915,157424.6470214844,13.045818104
testset,eigen.mutex,9,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,148573327911.125,115187821.53535156,100944.4951171875,8.6152744768
testset,eigen.mutex.er,9,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,124894514978.8125,96486697.74833985,182207.66806640624,10.248648632
testset,eigen.glock,9,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1866809976069.25,1457515941.0962403,131.760302734375,0.6856616448
testset,eigen.atomicrmi.optsva,9,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,70644270192.5,217045137.0109375,576749.9,4.529737502
testset,eigen.atomicrmi.sva,9,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,117451113874.5,363659145.809375,211001.73984375,2.7245378052
testset,eigen.reflow,9,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,1028,218,102,88967695982.0,274825364.81875,609.12890625,3.59681114
testset,eigen.rwlocks,9,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,179088593894.0,555990951.3242188,551926.35625,1.7868251296
testset,eigen.rwlocks.er,9,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,127783521476.75,395608844.8046875,668552.884375,2.5042352588
testset,eigen.mutex,9,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,202413464260.0,629162389.0023438,303055.82734375,1.5809225004
testset,eigen.mutex.er,9,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,149835952036.5,464646695.23828125,462237.54140625,2.1356690144
testset,eigen.glock,9,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,753774730667.25,2352360852.9796877,594.62890625,0.424530018
testset,eigen.atomicrmi.optsva,9,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,81108370810.25,124833140.82011719,248553.8392578125,7.8906775416
testset,eigen.atomicrmi.sva,9,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,150221759311.0,232816751.23085937,111436.1154296875,4.2603681576
testset,eigen.reflow,9,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,2198,415,225,98230316237.375,151892723.9699219,348.8533203125,6.5153002096
testset,eigen.rwlocks,9,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,192509680058.125,298979904.48105466,237486.603515625,3.3245081488
testset,eigen.rwlocks.er,9,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,138030252090.25,213877508.4591797,302293.255859375,4.6366647192
testset,eigen.mutex,9,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,222074469595.125,345110866.30742186,159658.2240234375,2.881916148
testset,eigen.mutex.er,9,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,175040276522.5,271680321.01484376,242805.725390625,3.6563013536
testset,eigen.glock,9,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1512722355353.625,2361995645.88457,320.0568359375,0.4230782984
testset,eigen.atomicrmi.optsva,9,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,89652988926.6875,68980071.1684082,133412.30463867186,14.2772707888
testset,eigen.atomicrmi.sva,9,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,151933969795.625,117872353.48530273,57201.535400390625,8.4247124048
testset,eigen.reflow,9,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,4425,856,424,97628625004.875,75312158.61005859,142.3740234375,13.1109088128
testset,eigen.rwlocks,9,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,204807201918.0625,158880378.0354004,179745.21713867187,6.2497802224
testset,eigen.rwlocks.er,9,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,156914812708.5625,121313652.10820313,275744.37807617185,8.1572923424
testset,eigen.mutex,9,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,224226776387.75,174353471.99975586,83292.77104492187,5.7085064528
testset,eigen.mutex.er,9,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,174955555859.0625,135644871.84140626,161911.54072265624,7.3161437696
testset,eigen.glock,9,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,3047180425830.3125,2379785221.7012696,144.693359375,0.420060456
testset,eigen.atomicrmi.optsva,17,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,144752409477.0,222678858.10390624,605055.798046875,4.421342638
testset,eigen.atomicrmi.sva,17,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,220684849806.75,341621272.625,212341.405078125,2.9000631468
testset,eigen.reflow,17,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,3169,461,179,188672525917.75,291955625.87109375,409.284375,3.3921208024
testset,eigen.rwlocks,17,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,282331217639.75,437811450.9820312,580883.46015625,2.266841072
testset,eigen.rwlocks.er,17,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,220434045189.75,340952679.30546874,674108.23515625,2.9033627696
testset,eigen.mutex,17,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,349208694198.0,542433469.5378907,337859.30703125,1.8327149656
testset,eigen.mutex.er,17,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,249569787875.75,386604643.3714844,478177.551171875,2.564412966
testset,eigen.glock,17,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1338736412040.75,2088731980.7671876,401.489453125,0.478062742
testset,eigen.atomicrmi.optsva,17,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,181056714514.125,139524018.12285155,304304.8265625,7.0696080144
testset,eigen.atomicrmi.sva,17,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,266321914893.25,206542732.78769532,107592.2109375,4.8062135648
testset,eigen.reflow,17,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,6725,951,329,215039571277.0,166451325.1763672,186.000390625,5.95239282
testset,eigen.rwlocks,17,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,324271726951.875,251589673.38867188,267268.41572265624,3.9473068224
testset,eigen.rwlocks.er,17,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,269798342705.0,209031093.1415039,346510.696484375,4.7442841464
testset,eigen.mutex,17,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,385060668479.0,299351294.85732424,149761.51884765626,3.3241515032
testset,eigen.mutex.er,17,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,306963667717.375,238083021.16552734,264299.33837890625,4.169874596
testset,eigen.glock,17,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,2705038598231.75,2111889009.1729493,193.12568359375,0.4731910296
testset,eigen.atomicrmi.optsva,17,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,185407597573.9375,71282334.98186035,179518.52744140624,13.8074169216
testset,eigen.atomicrmi.sva,17,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,296065665261.125,114792642.19658203,64769.20812988281,8.64673044
testset,eigen.reflow,17,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,13462,1885,675,212816957852.5,82242136.37324218,162.2995361328125,12.0291165984
testset,eigen.rwlocks,17,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,366874332461.25,142365228.28537598,183616.24626464845,6.9778661888
testset,eigen.rwlocks.er,17,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,334164577520.9375,129678345.12246093,155090.79096679686,7.6608957744
testset,eigen.mutex,17,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,422278921482.5,164034945.59399414,97349.22600097656,6.0623437968
testset,eigen.mutex.er,17,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,338286918332.875,131402988.31843261,111500.83303222657,7.567540632
testset,eigen.glock,17,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,5486559909983.125,2142384189.4266114,87.8277099609375,0.4665947408
testset,eigen.atomicrmi.optsva,17,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,197385757052.5,305051116.5800781,482600.862890625,3.2423818696
testset,eigen.atomicrmi.sva,17,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,307741514557.75,477653722.3089844,208481.419140625,2.0796674148
testset,eigen.reflow,17,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,3215,492,148,214148785282.5,331644063.46914065,363.46015625,2.9885763728
testset,eigen.rwlocks,17,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,369666820229.25,574114150.4355469,520363.374609375,1.7312887308
testset,eigen.rwlocks.er,17,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,277025323928.75,429338451.10117185,664246.483984375,2.3102581052
testset,eigen.mutex,17,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,445057134002.75,692195999.6722656,286130.555859375,1.4380176188
testset,eigen.mutex.er,17,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,397651035408.0,617966513.5015625,464754.480859375,1.6094513608
testset,eigen.glock,17,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1804592585888.0,2816487520.7035155,365.004296875,0.3546506868
testset,eigen.atomicrmi.optsva,17,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,200687103561.625,154687367.10664064,352963.11279296875,6.3780879656
testset,eigen.atomicrmi.sva,17,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,349556331855.875,271503534.9628906,116259.80126953125,3.6617846208
testset,eigen.reflow,17,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,6759,969,311,237561846403.625,184008886.98544922,196.33623046875,5.3880705984
testset,eigen.rwlocks,17,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,442890057562.375,344230327.42470706,250975.3998046875,2.8901077776
testset,eigen.rwlocks.er,17,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,343036004554.875,266136090.83486328,361678.32578125,3.731386744
testset,eigen.mutex,17,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,539185126821.5,419498484.48046875,171993.5658203125,2.3739527232
testset,eigen.mutex.er,17,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,394139746021.0,306201817.6189453,273132.43779296876,3.247579096
testset,eigen.glock,17,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,3648210847831.875,2848768599.6387696,178.42578125,0.3508569144
testset,eigen.atomicrmi.optsva,17,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,231584905742.3125,89366802.46088867,183624.19809570312,11.0542610352
testset,eigen.atomicrmi.sva,17,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,405351512888.5,157428363.22177735,60260.09614257813,6.3155062176
testset,eigen.reflow,17,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,13851,1918,642,240297001599.0,93099593.77172852,115.5189453125,10.6534829104
testset,eigen.rwlocks,17,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,500221916781.75,194452985.21850586,184175.72106933594,5.1177285808
testset,eigen.rwlocks.er,17,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,371953346351.1875,144268548.04423827,253377.08200683593,6.8825835952
testset,eigen.mutex,17,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,585161809579.6875,227764941.17385253,91933.37978515626,4.3748583008
testset,eigen.mutex.er,17,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,474473747364.1875,184498488.76601562,123167.20422363281,5.3954513056
testset,eigen.glock,17,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,7379877125853.0625,2882044066.0518312,88.244287109375,0.3468892448
testset,eigen.atomicrmi.optsva,17,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,268264225278.5,415400441.7871094,540660.335546875,2.385707596
testset,eigen.atomicrmi.sva,17,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,445629355575.0,692855545.8550781,206414.015625,1.436171096
testset,eigen.reflow,17,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,3390,476,164,283532269384.75,439845679.03945315,394.253125,2.2572386608
testset,eigen.rwlocks,17,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,624329533284.5,971833758.70625,496369.15078125,1.0250996724
testset,eigen.rwlocks.er,17,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,469202072436.5,729299535.0410156,740959.911328125,1.3640178456
testset,eigen.mutex,17,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,788229909589.0,1228039291.8746095,309647.573828125,0.8119458452
testset,eigen.mutex.er,17,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,657757293999.0,1024109156.7667968,478353.71484375,0.9730032732
testset,eigen.glock,17,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,2978054263262.25,4649862262.965235,426.606640625,0.2149054192
testset,eigen.atomicrmi.optsva,17,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,285034930077.125,220682282.58125,302553.6048828125,4.4906776856
testset,eigen.atomicrmi.sva,17,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,567373809771.625,441512662.76601565,110397.5966796875,2.2560082576
testset,eigen.reflow,17,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,6632,977,303,286955537527.625,222527383.25048828,369.38349609375,4.46062136
testset,eigen.rwlocks,17,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,711886671556.25,554242918.8550781,279572.3358398437,1.7980390016
testset,eigen.rwlocks.er,17,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,574085460586.125,446591438.96601564,349949.447265625,2.2296331952
testset,eigen.mutex,17,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,892442217973.25,695479565.0827148,168424.858203125,1.4342665264
testset,eigen.mutex.er,17,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,697951063751.0,543522943.1349609,253812.5921875,1.833939464
testset,eigen.glock,17,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,5993290864742.0,4680645069.631836,246.75576171875,0.2135721472
testset,eigen.atomicrmi.sva,17,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,625196345854.625,243051323.4029785,91163.30974121093,4.094713632
testset,eigen.reflow,17,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,14110,1940,620,309066506276.4375,119965287.87678222,98.7203369140625,8.2830068864
testset,eigen.rwlocks.er,17,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,598939415288.4375,232997780.5390869,190189.33623046876,4.2742219568
testset,eigen.mutex,17,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1040797317380.5625,405542948.79467773,95093.53747558594,2.4596527648
testset,eigen.mutex.er,17,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,750195580553.125,292078452.06374514,131494.3048828125,3.412443456
testset,eigen.glock,17,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,12065110293650.938,4712118056.51106,92.0903076171875,0.212182064
testset,eigen.atomicrmi.optsva,25,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,323657523754.0,333330270.1557292,613081.28359375,2.9660982044
testset,eigen.atomicrmi.sva,25,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,521838260983.5,540206514.9440104,220132.57421875,1.839650466
testset,eigen.reflow,25,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,6167,755,205,401772020159.0,415382137.3171875,329.184635416675,2.389414772
testset,eigen.rwlocks,25,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,614211611393.0,636283099.4119792,478462.2252604167,1.562979244
testset,eigen.rwlocks.er,25,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,445993590019.0,461022698.2317708,594815.2479166667,2.1524973036
testset,eigen.mutex,25,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,720004678754.0,746619233.3505208,353688.8768229167,1.3333246692
testset,eigen.mutex.er,25,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,610795184758.75,632747013.2450521,554366.7354166667,1.5717216244
testset,eigen.glock,25,4,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2960753443629.5,3081062070.339323,305.638802083325,0.3242417912
testset,eigen.atomicrmi.optsva,25,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,390236025846.625,201205185.63203126,330177.40032552084,4.9200993064
testset,eigen.atomicrmi.sva,25,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,602198575075.75,311974532.6582031,109222.02955729167,3.188317076
testset,eigen.reflow,25,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,13758,1494,426,443351784160.0,229271694.28984374,159.1271484375,4.3306468328
testset,eigen.rwlocks,25,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,743338407235.375,385296878.0917969,300591.72161458334,2.5829420104
testset,eigen.rwlocks.er,25,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,586550332894.5,303641730.7546224,406113.478515625,3.2733763712
testset,eigen.mutex,25,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,909955828797.125,472214504.3328125,177366.9896484375,2.1099925288
testset,eigen.mutex.er,25,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,690558909662.75,357871331.2466146,341458.359765625,2.780356568
testset,eigen.glock,25,8,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,6012984190378.125,3130230888.521354,174.2078776041625,0.3193090048
testset,eigen.atomicrmi.optsva,25,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,426035071757.1875,110035863.04726562,129314.7910970052,9.013342456
testset,eigen.atomicrmi.sva,25,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,725008660955.8125,187823325.82332358,60653.75916341146,5.2964884512
testset,eigen.reflow,25,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,27779,3016,824,433049551149.125,111949282.46547851,131.61902669270626,8.8673455264
testset,eigen.rwlocks,25,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,836319043363.0,216901443.48583984,173651.7019856771,4.5915491584
testset,eigen.rwlocks.er,25,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,796262417930.375,206312940.18411458,252213.54752604166,4.8225307552
testset,eigen.mutex,25,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1112750550817.0625,288888415.460791,99402.5990234375,3.4509082
testset,eigen.mutex.er,25,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,910694721615.4375,236087180.3197591,168315.30286458333,4.2165611696
testset,eigen.glock,25,16,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,12166031020528.625,3167436736.6597333,83.55563151041875,0.315632928
testset,eigen.atomicrmi.optsva,25,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,421370946529.0,434975607.990625,626651.54921875,2.2782776268
testset,eigen.atomicrmi.sva,25,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,666468715412.25,690825932.6354166,221690.98802083332,1.4404277016
testset,eigen.reflow,25,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,6337,747,213,430872529763.25,445667505.97760415,353.899739583325,2.2280371424
testset,eigen.rwlocks,25,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,866079580521.5,898416051.3265625,585388.5484375,1.1084431748
testset,eigen.rwlocks.er,25,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,627731187576.25,650121742.3950521,743203.7919270833,1.5293170372
testset,eigen.mutex,25,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1044604497645.5,1084658014.1114583,355545.98854166665,0.9190081052
testset,eigen.mutex.er,25,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,835457671796.0,866805018.7403646,503027.990625,1.1490707816
testset,eigen.glock,25,4,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,4010994210704.0,4174865669.1434894,327.096354166675,0.2393421556
testset,eigen.atomicrmi.optsva,25,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,444161401038.375,229261504.5673177,297675.5388671875,4.3227529352
testset,eigen.atomicrmi.sva,25,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,780989037048.125,405038194.90846354,127200.54153645833,2.4584211928
testset,eigen.reflow,25,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,13329,1487,433,474400240544.0,245478647.7108073,1369.8795572916624,4.0472154856
testset,eigen.rwlocks,25,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1032569568086.5,536002730.2299479,284260.6296875,1.8594388792
testset,eigen.rwlocks.er,25,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,722092108985.625,374214145.8113281,413926.2611328125,2.6589405648
testset,eigen.mutex,25,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1262701371403.875,655898417.5132161,175955.5109375,1.520549548
testset,eigen.mutex.er,25,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,957735751597.5,496878168.0765625,364007.14596354164,2.004728336
testset,eigen.glock,25,8,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,8122079628137.625,4228718236.907292,147.0774088541625,0.2363926592
testset,eigen.atomicrmi.sva,25,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,995040538114.3125,258131400.71676433,85528.106640625,3.8591392544
testset,eigen.reflow,25,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,28202,3069,771,478768010485.5625,123828908.37802735,117.258056640625,8.0205859952
testset,eigen.rwlocks,25,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1154022625348.1875,299518559.3033529,161906.23662109376,3.3274910864
testset,eigen.rwlocks.er,25,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,965691059766.0,250488636.60965168,236022.688671875,3.9764269968
testset,eigen.mutex,25,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1447260158045.75,375938580.6932455,90843.74309895834,2.6532893744
testset,eigen.mutex.er,25,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1224295279939.375,317909792.7758952,154709.00958658854,3.136498248
testset,eigen.glock,25,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,16417808233371.938,4274587694.3023763,85.14811197916875,0.2338923648
testset,eigen.atomicrmi.optsva,25,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,601243751195.75,622355441.7588542,541365.4221354167,1.5966901912
testset,eigen.atomicrmi.sva,25,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1043720470729.0,1083488784.0440104,226909.20807291666,0.9197865012
testset,eigen.reflow,25,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,6386,780,180,540737212190.0,559595492.059375,309.204166666675,1.7753540508
testset,eigen.rwlocks,25,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1273753318485.25,1322921782.5523438,511735.31666666665,0.7536781148
testset,eigen.rwlocks.er,25,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,965938398595.25,1002182074.0986979,735748.3184895833,0.9938521976
testset,eigen.mutex,25,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1736852012444.5,1805444927.5809896,330640.29973958334,0.55272412
testset,eigen.mutex.er,25,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1368230256949.0,1421279534.1570313,555629.1119791666,0.7016362892
testset,eigen.glock,25,4,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,6647277545472.5,6920863891.526823,543.703125,0.1444200268
testset,eigen.atomicrmi.optsva,25,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,626894284204.0,324347693.20104164,294603.2849609375,3.0627173488
testset,eigen.atomicrmi.sva,25,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1237043889641.0,642470803.2213541,132035.36119791667,1.5520872104
testset,eigen.reflow,25,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,13847,1542,378,597749613678.375,309582632.49602866,152.2204427083375,3.2120472456
testset,eigen.rwlocks,25,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1843898700420.0,958345948.8192708,304807.6478515625,1.0412719528
testset,eigen.rwlocks.er,25,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1149437288220.625,596539835.0684896,446733.3185546875,1.67038256
testset,eigen.mutex,25,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2144516070074.375,1115096866.305013,184122.87076822916,0.895306884
testset,eigen.mutex.er,25,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1479672510865.75,768702797.8560547,267788.9671223958,1.2975844224
testset,eigen.glock,25,8,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,13422564093012.5,6987737483.294857,159.6244791666625,0.1430427144
testset,eigen.atomicrmi.sva,25,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1477359018028.25,383699320.5605469,81412.69868164063,2.5992327888
testset,eigen.reflow,25,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,28499,3112,728,605025512849.3125,155944189.20369467,111.14532877604375,6.346839792
testset,eigen.rwlocks,25,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1812838408575.6875,470570637.8062826,682745.4254557291,2.1182252
testset,eigen.rwlocks.er,25,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1458827477224.25,378743999.44370115,271964.4704915364,2.6322509408
testset,eigen.mutex,25,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,2311953782170.125,600719734.3929199,243390.95271809897,1.660932856
testset,eigen.mutex.er,25,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,1875690048480.0,486396984.92322594,605930.169547526,2.04724656
testset,eigen.atomicrmi.optsva,17,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,326706970454.125,126700765.43737793,125875.9118408203,7.8357679248
testset,eigen.rwlocks,17,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,826212441466.125,321674269.5276367,243866.72893066407,3.0984767008
testset,eigen.atomicrmi.optsva,25,16,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,527055442213.6875,136265004.2707194,121343.92356770833,7.2857610272
testset,eigen.atomicrmi.optsva,25,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,756421681030.75,196062185.70276693,136081.47303059895,5.0765334944
testset,eigen.atomicrmi.optsva,5,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,34609712260.916664,70807664.74878472,208263.77256944447,13.8689393424
testset,eigen.atomicrmi.sva,5,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,54140024546.916664,111542449.89253472,125620.85850694444,8.865899193599999
testset,eigen.reflow,5,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,2324,354,126,41739982083.666664,85729456.57100694,338.61354166666666,11.4997653576
testset,eigen.rwlocks,5,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,74728041728.16667,154579793.8965278,194496.0713541667,6.4232915639999995
testset,eigen.rwlocks.er,5,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,63909635740.166664,131491176.27361111,392136.3729166666,7.5106045344
testset,eigen.mutex,5,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,76135914376.66667,157247042.84947917,138443.86319444445,6.304514812800001
testset,eigen.mutex.er,5,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,64957217493.333336,133855326.76788194,261540.68211805556,7.3894790831999995
testset,eigen.glock,5,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,274656222811.83334,571132900.0383681,317.155034722225,1.7476392671999998
testset,eigen.atomicrmi.optsva,5,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,41256022668.083336,84682084.79826389,200764.79079861112,11.6346649284
testset,eigen.atomicrmi.sva,5,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,77291338523.16667,159763674.97100696,84543.3013888889,6.2102689536
testset,eigen.reflow,5,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,2448,344,136,50217927348.75,103412203.36753471,584.3513888888916,9.558339528000001
testset,eigen.rwlocks,5,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,100569960842.0,208172734.60225692,210556.0376736111,4.7727969264
testset,eigen.rwlocks.er,5,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,76381205439.83333,157767770.69635418,276221.81111111114,6.2842684559999995
testset,eigen.mutex,5,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,97743383612.08333,202566010.93802083,124704.08645833335,4.9108183308
testset,eigen.mutex.er,5,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,84722275755.75,175147732.86579862,204608.57430555555,5.6655701903999995
testset,eigen.glock,5,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,363545159566.4167,756211967.0588541,277.04618055555835,1.3203311543999998
testset,eigen.atomicrmi.optsva,5,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,68028966442.0,140367400.83715278,201534.7043402778,7.0558179132
testset,eigen.atomicrmi.sva,5,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,109745693972.16667,227340071.66579863,83449.20017361111,4.3737479136
testset,eigen.reflow,5,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,2399,367,113,67117359124.583336,138638596.10052082,333.700347222225,7.1516520648
testset,eigen.rwlocks,5,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,157837849905.0,327430605.51197916,216758.140625,3.0410956583999997
testset,eigen.rwlocks.er,5,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,122807560646.91667,254462041.13559029,269490.4263888889,3.9085541436
testset,eigen.mutex,5,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,182552199920.58334,379012892.2630208,138506.26649305556,2.6293849116
testset,eigen.mutex.er,5,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,132503893932.66667,274685693.7972222,206009.8907986111,3.6225350495999997
testset,eigen.glock,5,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,582502858053.75,1212367554.1125,315.0211805555583,0.824030292
testset,eigen.atomicrmi.optsva,9,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,135480868294.91667,139895603.54131946,215313.48750000002,7.0858713263999995
testset,eigen.atomicrmi.sva,9,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,215423885031.16666,223224644.60755208,98033.09036458335,4.456330364399999
testset,eigen.reflow,9,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,7279,780,180,125259079809.75,129485098.40824653,341.380034722225,7.66411506
testset,eigen.rwlocks,9,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,258419138770.5,267984766.24930558,216518.59409722223,3.7148951292
testset,eigen.rwlocks.er,9,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,228216955175.0,236503781.00954863,265272.75833333336,4.2065235659999995
testset,eigen.mutex,9,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,329791945104.25,342379499.13871527,148858.89713541666,2.9109261587999997
testset,eigen.mutex.er,9,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,259910386171.41666,269555045.8171875,203254.3605902778,3.6935807532
testset,eigen.glock,9,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1053255479921.5,1096109977.8899305,191.96336805555833,0.9114597720000001
testset,eigen.atomicrmi.optsva,9,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,162944828516.75,168311338.16701388,220357.03576388888,5.8915647012
testset,eigen.atomicrmi.sva,9,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,283495095707.5,294181401.9222222,88754.21197916666,3.3863019660000004
testset,eigen.reflow,9,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,7510,758,202,147336300121.75,152485848.0953125,189.16692708333335,6.5157059004
testset,eigen.rwlocks,9,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,343174314543.1667,356333884.1434896,198069.32447916665,2.7974121588000003
testset,eigen.rwlocks.er,9,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,276130169095.9167,286356124.0167535,265757.1894097222,3.4766212007999995
testset,eigen.mutex,9,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,425263746990.9167,441797153.37864584,130892.78871527778,2.2574226156
testset,eigen.mutex.er,9,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,350602196407.8333,364017684.0541666,217841.14392361112,2.7381459948
testset,eigen.glock,9,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1404542901949.1667,1462097725.3149307,221.64401041666667,0.6834963876
testset,eigen.atomicrmi.optsva,9,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,260083935671.08334,269560505.84149307,203779.94236111108,3.6911160912000005
testset,eigen.atomicrmi.sva,9,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,442918315310.9167,460102314.4139757,88915.81371527778,2.167442544
testset,eigen.reflow,9,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,8044,795,165,212318219514.5,220148953.8892361,382.290277777775,4.521514933200001
testset,eigen.rwlocks,9,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,565678952313.5,587876125.632552,207392.1394097222,1.6970756928000001
testset,eigen.rwlocks.er,9,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,435112962088.8333,451855316.2424479,247833.26223958333,2.2063236072
testset,eigen.mutex,9,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,672325602961.9166,699054268.7827257,138537.59722222222,1.4278795812
testset,eigen.mutex.er,9,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,570613942610.8334,593063312.697309,212855.05251736112,1.682398428
testset,eigen.glock,9,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2289653470339.6665,2383879816.0680556,195.21076388889165,0.41927742
testset,eigen.atomicrmi.optsva,17,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,497666984005.0833,258046467.3030382,198394.04752604166,3.8580015588
testset,eigen.atomicrmi.sva,17,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,805073318739.8334,418178825.1829861,82132.13376736111,2.3848759548
testset,eigen.reflow,17,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,24312,1652,268,409299611559.3333,212219432.31480035,165.80928819444168,4.690940196
testset,eigen.rwlocks,17,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,967134919957.5834,502484694.02786463,196261.39552951392,1.9852452444000002
testset,eigen.rwlocks.er,17,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,897320729234.9166,466172239.0911024,261260.10611979166,2.1397031604
testset,eigen.mutex,17,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1273997039688.3333,662415568.6003906,115508.06380208333,1.5070678655999998
testset,eigen.mutex.er,17,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1002689923368.9166,521032195.5144097,205406.24092881943,1.9148492028
testset,eigen.glock,17,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,4125924740016.9165,2147826049.4403644,149.118793402775,0.4653502236
testset,eigen.atomicrmi.optsva,17,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,596970532793.5834,309676252.0309896,194175.53342013888,3.2162391516
testset,eigen.atomicrmi.sva,17,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1087289720994.5834,565110704.1986979,80404.56883680556,1.7658586884000003
testset,eigen.reflow,17,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,25929,1632,288,491404170429.4167,254819691.31996527,139.36341145833333,3.9071707475999995
testset,eigen.rwlocks,17,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1379259127187.75,717127547.3087673,203992.15,1.3920516911999998
testset,eigen.rwlocks.er,17,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1125447951089.75,584836806.6276909,268780.9358506944,1.7059873787999997
testset,eigen.mutex,17,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1713108285160.75,891050266.3037761,125637.50642361112,1.1207697828
testset,eigen.mutex.er,17,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1396715678401.3333,726279199.988368,199642.99986979167,1.3746534312
testset,eigen.glock,17,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,5555907308244.75,2892677543.161632,119.12092013889166,0.3455781192
testset,eigen.atomicrmi.optsva,17,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,914743932033.5,475128336.3120226,206889.91241319443,2.0989480584
testset,eigen.atomicrmi.sva,17,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1786172732702.1667,929072295.2667102,79655.91484375,1.0749240348
testset,eigen.reflow,17,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,27166,1684,236,679932531197.5834,352977555.0903212,135.91124131944167,2.8238095872
testset,eigen.rwlocks,17,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2311762628075.4165,1202766699.6657987,203955.06171875002,0.8305350972000001
testset,eigen.rwlocks.er,17,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1857230225580.8333,965889873.9224392,262314.20169270836,1.0337975196
testset,eigen.mutex,17,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2773213525817.4165,1443075181.9433157,132301.9134982639,0.6923376012
testset,eigen.mutex.er,17,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2247026172229.75,1169018847.3142362,208451.90329861108,0.8544626772000001
testset,eigen.glock,17,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,9071458011629.666,4723626142.328256,133.02999131944168,0.211652856
testset,eigen.atomicrmi.optsva,25,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1108308381354.1667,383575599.44609374,189649.01056134258,2.598554742
testset,eigen.atomicrmi.sva,25,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1821929420802.3333,631470741.9382234,71202.52361111112,1.5807418044000001
testset,eigen.reflow,25,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,50807,2531,349,872514398824.0834,301910133.69600695,110.08023726851667,3.3008051256
testset,eigen.rwlocks,25,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2318075435750.0,803631861.6523148,181387.1064814815,1.242409956
testset,eigen.rwlocks.er,25,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1909316676613.75,661685466.944213,250993.12722800925,1.5083930472
testset,eigen.mutex,25,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2768039806882.6665,959939892.7861401,121432.34840856481,1.0404474648000002
testset,eigen.mutex.er,25,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2377553769142.3335,824325464.1356192,199302.4310763889,1.2113290716
testset,eigen.glock,25,12,3,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,9128236170289.75,3168443429.404629,109.11793981481667,0.3155045448
testset,eigen.atomicrmi.optsva,25,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1380393917015.8333,478025393.8846933,196320.59667245368,2.0863609764
testset,eigen.atomicrmi.sva,25,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2392057312528.4165,829417819.962934,73465.85902777778,1.2039845304
testset,eigen.reflow,25,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,54885,2544,336,1041242609708.0834,360507573.6383391,116.81701388889167,2.7659259936
testset,eigen.rwlocks,25,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,3270937732279.75,1134451508.0048032,183796.3933159722,0.8804814503999999
testset,eigen.rwlocks.er,25,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2405427440492.5835,833865743.5194155,262589.4425347222,1.1972924028
testset,eigen.mutex,25,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,4027980386433.25,1397433684.4221354,100746.67274305556,0.7149985164
testset,eigen.mutex.er,25,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,3259268755458.3335,1130485277.2953994,185109.88700810182,0.8836337892000001
testset,eigen.glock,25,12,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,12325133674844.416,4278428395.54022,111.30789930555834,0.2336688648
testset,eigen.atomicrmi.optsva,25,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2073427989743.4167,718591401.4648148,194745.04626736112,1.3890041100000001
testset,eigen.atomicrmi.sva,25,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,4002078737187.0,1388304818.22908,79692.27375578704,0.7196260212
testset,eigen.reflow,25,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,58890,2563,317,1445853337019.4167,500891109.10983795,156.81721643518333,1.9919032764
testset,eigen.rwlocks,25,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,5315890204218.583,1844395680.0910013,191512.44453125002,0.5417719115999999
testset,eigen.rwlocks.er,25,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,4217079746733.25,1462873209.5146701,239071.0410011574,0.6829370496
testset,eigen.mutex,25,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,6237598189765.417,2164599145.6618342,113584.48735532408,0.4617161784
testset,eigen.mutex.er,25,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,5052409921459.583,1752960035.2847512,200333.55541087964,0.5700250068
testset,eigen.atomicrmi.optsva,5,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,21649889677.916668,43851359.716840275,214484.47135416666,22.17101367
testset,eigen.atomicrmi.sva,5,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,33232499739.666668,68100779.16614583,81718.2876736111,14.443692281999999
testset,eigen.reflow,5,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,1532,310,170,28761833867.583332,58859472.784375004,490.34722222222496,16.6887828576
testset,eigen.rwlocks,5,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,43230820775.666664,88989852.59513889,171855.24635416668,11.1031896084
testset,eigen.rwlocks.er,5,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,33585205004.0,68699052.86701389,255929.1404513889,14.292007446000001
testset,eigen.mutex,5,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,48115971770.833336,99094655.68611111,136303.70347222223,9.975897447600001
testset,eigen.mutex.er,5,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,38472912398.666664,78963724.08003472,218159.77708333335,12.476310476400002
testset,eigen.glock,5,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,271328233346.91666,564166433.3171874,271.153125,1.7690750208
testset,eigen.atomicrmi.optsva,5,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,23999830831.166668,48820743.63385417,191232.4232638889,20.0001409752
testset,eigen.atomicrmi.sva,5,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,42096095249.083336,86541970.84375,84513.95052083333,11.402482752
testset,eigen.reflow,5,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,1563,295,185,34520802117.166664,70782429.42829861,360.27777777777504,13.9046595264
testset,eigen.rwlocks,5,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,57176471352.083336,117875982.85069443,194532.428125,8.395061616
testset,eigen.rwlocks.er,5,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,41296665215.333336,84838219.95746528,250021.09687500002,11.62321455
testset,eigen.mutex,5,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,65766400545.75,135835461.8671875,129919.01805555557,7.29855969
testset,eigen.mutex.er,5,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,54514594299.166664,112376625.46475695,208030.80000000002,8.8049816052
testset,eigen.glock,5,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,359949425684.0,748613464.796875,261.20468750000003,1.3335206724
testset,eigen.atomicrmi.optsva,5,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,39325679135.916664,80527100.93090278,220109.1782986111,12.2057650512
testset,eigen.atomicrmi.sva,5,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,63948567291.166664,131979642.66562499,81978.43680555555,7.506032118
testset,eigen.reflow,5,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,1669,331,149,49255104754.416664,101532858.25815971,344.432465277775,9.745182806399999
testset,eigen.rwlocks,5,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,100481695128.58333,208087061.16805556,198098.67881944447,4.7769894744
testset,eigen.rwlocks.er,5,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,69226577009.75,142897125.04270834,252157.8109375,6.9337532016
testset,eigen.mutex,5,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,108513101090.66667,224834720.74166667,122157.09895833333,4.4234290164
testset,eigen.mutex.er,5,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,84054833521.33333,173816961.56805554,200363.36180555556,5.7105579756000004
testset,eigen.glock,5,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,579113219989.6666,1205121036.7906249,244.19739583333333,0.8288534664
testset,eigen.atomicrmi.optsva,9,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,70864683793.66667,72704238.15677084,168277.5068576389,13.5469453692
testset,eigen.atomicrmi.sva,9,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,130347312654.33333,134718686.51345485,83291.09652777777,7.364938949999999
testset,eigen.reflow,9,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,4759,715,245,89169346389.58333,91879645.47309028,188.609809027775,10.7660315892
testset,eigen.rwlocks,9,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,150997435860.33334,156255672.84114584,157454.1275173611,6.3577238544000005
testset,eigen.rwlocks.er,9,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,123644146539.5,127553964.05572917,227067.43203125,7.7642171256
testset,eigen.mutex,9,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,187034545326.0,193730098.97335067,111798.0704861111,5.132741646
testset,eigen.mutex.er,9,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,145179524808.75,150206816.99817708,161774.60052083334,6.6125027015999995
testset,eigen.glock,9,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1052590733287.4166,1095398484.2716146,196.18020833333333,0.9120353904
testset,eigen.atomicrmi.optsva,9,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,90570853954.33333,93169001.44835068,163708.88593750002,10.599436332
testset,eigen.atomicrmi.sva,9,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,160685305416.16666,166291016.9235243,81240.86710069444,5.9744106504
testset,eigen.reflow,9,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,4985,690,270,105052730565.58333,108456192.39210069,236.89930555555836,9.138267942
testset,eigen.rwlocks,9,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,211464471609.41666,219086769.96206596,167101.36675347222,4.5397696956
testset,eigen.rwlocks.er,9,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,149419472665.08334,154390815.11597222,211916.84192708333,6.4248654
testset,eigen.mutex,9,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,267262076282.25,277253010.11814237,110793.1243923611,3.591979878
testset,eigen.mutex.er,9,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,209091898059.5,216540055.58993056,195595.02543402778,4.5912826319999995
testset,eigen.glock,9,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1403269389800.5833,1460662288.528125,463.84939236110836,0.6841166832
testset,eigen.atomicrmi.optsva,9,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,150499232244.75,155462624.23220485,178695.64800347222,6.378770081999999
testset,eigen.atomicrmi.sva,9,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,254922622077.91666,264414563.80095485,79392.95980902777,3.7658486016
testset,eigen.reflow,9,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,4877,714,246,136487935535.91667,140975269.37725696,229.58559027777503,7.033588692
testset,eigen.rwlocks,9,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,362450464023.5,376304990.59557295,174048.76128472222,2.6486378004
testset,eigen.rwlocks.er,9,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,270280720061.5,280202074.1573785,240475.79557291666,3.5518626696
testset,eigen.mutex,9,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,428523613285.4167,445113382.49157983,111814.41510416666,2.2402499424
testset,eigen.mutex.er,9,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,313592452087.0833,325354903.7922743,173340.51987847223,3.0612981707999998
testset,eigen.glock,9,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2287671514611.1665,2381888064.485851,204.520746527775,0.41964066720000004
testset,eigen.atomicrmi.optsva,17,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,297734610325.4167,153882788.80069444,178191.99084201388,6.4486960308
testset,eigen.atomicrmi.sva,17,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,496284293295.0833,257409111.15360245,74522.75716145833,3.8687502827999998
testset,eigen.reflow,17,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,15629,1579,341,295452937272.5,152809721.66349825,143.122222222225,6.4984969104
testset,eigen.rwlocks,17,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,621215467013.75,322390090.92725694,158628.72278645833,3.0907150608
testset,eigen.rwlocks.er,17,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,513424566586.4167,266175119.71037328,233930.50846354166,3.7395951132
testset,eigen.mutex,17,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,711678108285.6666,369568654.52899307,109103.19578993057,2.697848898
testset,eigen.mutex.er,17,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,649031725534.5,336879827.1365451,168225.35095486112,2.958252924
testset,eigen.glock,17,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,4079598052028.0835,2123592911.646962,129.83576388889165,0.4706346012
testset,eigen.atomicrmi.optsva,17,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,357990023742.9167,185294252.3528212,173877.51948784722,5.363277948
testset,eigen.atomicrmi.sva,17,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,689990468080.1666,358157483.76336807,77438.72799479167,2.7826471356
testset,eigen.reflow,17,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,16043,1563,357,336288987367.0833,174201303.24288195,124.91731770833333,5.709375186
testset,eigen.rwlocks,17,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,869323560347.9166,451562096.28541666,172062.35499131944,2.2086137856
testset,eigen.rwlocks.er,17,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,613073411912.5,318141421.0358507,230092.7421875,3.1317619764
testset,eigen.mutex,17,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1035406729623.4166,538207134.5233073,106254.8677951389,1.854343752
testset,eigen.mutex.er,17,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,815537035711.9166,423532027.8202691,171059.33328993057,2.3542768944
testset,eigen.glock,17,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,5497500283416.75,2862123148.812587,135.854644097225,0.3492496404
testset,eigen.atomicrmi.optsva,17,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,558884531423.0834,289746561.65525174,177635.26697048612,3.4354144584
testset,eigen.atomicrmi.sva,17,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1024584037089.8334,532400374.75855035,69698.66484375,1.8739312056000001
testset,eigen.reflow,17,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,16933,1600,320,454676244976.1667,235682594.49396703,120.91028645833335,4.22278494
testset,eigen.rwlocks,17,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1435773702878.4167,746468605.5542101,173403.51697048612,1.3372580904
testset,eigen.rwlocks.er,17,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1039976750186.6666,540307973.1248698,213807.55989583334,1.8461951183999998
testset,eigen.mutex,17,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1724777730478.5833,897211189.1682291,101494.42808159722,1.1131869144
testset,eigen.mutex.er,17,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1321536869287.4167,687049332.5401475,176465.90208333335,1.4528539044
testset,eigen.glock,17,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,9024245615561.416,4698928659.730989,129.570269097225,0.2127601668
testset,eigen.atomicrmi.optsva,25,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,644289353908.3334,222518786.02369794,177850.36979166666,4.4700412668
testset,eigen.atomicrmi.sva,25,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1163903468221.0,403036020.2419849,73758.90870949074,2.4744320112000002
testset,eigen.reflow,25,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,32163,2400,480,608735935029.9166,210402054.60234377,107.04053819444168,4.731115471200001
testset,eigen.rwlocks,25,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1361802760878.5833,471735637.71232635,183056.98894675926,2.1148437072000004
testset,eigen.rwlocks.er,25,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1203671918713.5,416697001.3813658,243006.22841435185,2.392678566
testset,eigen.mutex,25,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1784376302498.5833,618545764.8864872,116878.79473379631,1.61400933
testset,eigen.mutex.er,25,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1358805513923.1667,470675282.9646701,167942.07314814816,2.1195086208
testset,eigen.glock,25,12,3,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,9114080616349.084,3163625122.4791374,105.69884259259167,0.315994572
testset,eigen.atomicrmi.optsva,25,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,851868738235.25,294580536.8181134,189817.68310185184,3.3808025472
testset,eigen.atomicrmi.sva,25,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1460364941403.0833,505912240.18880206,80892.25789930556,1.9721097912
testset,eigen.reflow,25,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,33037,2451,429,692808254104.5,239461317.39305556,103.02853009259167,4.1569943532
testset,eigen.rwlocks,25,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1838173279835.3333,636997957.1961516,191359.4144675926,1.5667728564
testset,eigen.rwlocks.er,25,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1372833497246.5,475406076.92225116,238148.98579282407,2.0978509092
testset,eigen.mutex,25,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2407740805608.9165,834871224.9555267,113285.68313078703,1.1961420407999999
testset,eigen.mutex.er,25,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1855749799337.3333,643148125.6063368,178012.14791666667,1.551933348
testset,eigen.glock,25,12,5,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,12275581656578.334,4261383156.7550635,103.737934027775,0.2346121008
testset,eigen.atomicrmi.optsva,25,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1262356597009.0,437069054.2244503,195926.70590277776,2.28144726
testset,eigen.atomicrmi.sva,25,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2353468483524.0835,815938471.4478588,78957.85208333333,1.2237257568
testset,eigen.reflow,25,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,33906,2516,364,895247517094.9166,309678652.6313657,106.03619791666667,3.2169874199999997
testset,eigen.rwlocks,25,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2899018169474.1665,1005404079.0164641,162436.66281828703,0.9934397892
testset,eigen.rwlocks.er,25,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2550798838158.8335,884388925.654919,241419.0375,1.1290580652000002
testset,eigen.mutex,25,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,4066136018414.1665,1410713021.4818866,117757.07297453703,0.7082891436000001
testset,eigen.mutex.er,25,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,3246205336784.0,1125920741.7895544,191558.17777777778,0.8871897192
testset,eigen.atomicrmi.optsva,5,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,17197534385.166668,34448851.74166667,189702.44913194445,27.910977774
testset,eigen.atomicrmi.sva,5,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,20194683728.916668,41024162.49461805,71345.88958333334,23.7686317068
testset,eigen.reflow,5,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,1148,276,204,23036654681.333332,46833994.67013889,325.3595486111083,20.8363586916
testset,eigen.rwlocks,5,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,24979376545.5,50775344.28020833,196632.81944444447,19.2158518896
testset,eigen.rwlocks.er,5,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,21250143891.333332,42999800.548263885,243657.26631944443,22.5880823424
testset,eigen.mutex,5,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,28729495429.5,58684469.867361106,113743.60295138888,16.7075680524
testset,eigen.mutex.er,5,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,20012166088.5,40489478.62378472,173194.2236111111,23.9854095696
testset,eigen.glock,5,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,268335378799.58334,557909890.7213541,273.2963541666667,1.7888062404
testset,eigen.atomicrmi.optsva,5,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,18926593986.083332,38135874.971875004,205321.13593750002,25.3611400104
testset,eigen.atomicrmi.sva,5,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,25792098772.333332,52516805.77170139,73462.97604166667,18.6103505664
testset,eigen.reflow,5,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,1195,276,204,27472957362.25,56111572.2734375,321.77413194444165,17.4717266028
testset,eigen.rwlocks,5,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,33333501666.333332,68171339.79670139,188279.29861111112,14.39992728
testset,eigen.rwlocks.er,5,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,25190915731.666668,51203370.08246528,244104.34791666665,19.05448794
testset,eigen.mutex,5,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,35465942369.083336,72722629.940625,113740.82847222222,13.5341109792
testset,eigen.mutex.er,5,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,28605598736.416668,58364357.6390625,170740.0545138889,16.779931944
testset,eigen.glock,5,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,356476440456.75,741502697.8352431,288.020659722225,1.346512548
testset,eigen.atomicrmi.optsva,5,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,23728973358.75,48043434.87986111,193013.08333333334,20.228435202
testset,eigen.atomicrmi.sva,5,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,39731788571.0,81478129.55555555,73697.46770833334,12.0810066012
testset,eigen.reflow,5,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,1119,250,230,34942234577.666664,71742345.64409722,335.07517361110837,13.736957747999998
testset,eigen.rwlocks,5,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,52197065016.833336,107433053.29062499,171297.2095486111,9.1959193464
testset,eigen.rwlocks.er,5,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,40890050784.166664,83879772.15850694,260144.6626736111,11.7387968664
testset,eigen.mutex,5,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,60865830090.583336,125566064.66545139,103092.0154513889,7.886198204399999
testset,eigen.mutex.er,5,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,46779462535.75,96216375.03923611,168188.23975694444,10.2609131016
testset,eigen.glock,5,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,575688468668.25,1198158927.5135417,299.07326388889163,0.833784288
testset,eigen.atomicrmi.optsva,9,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,53069245829.666664,54139391.44192708,174835.30746527776,18.0895730664
testset,eigen.atomicrmi.sva,9,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,77429425422.83333,79511312.4530382,63070.97265625,12.398387238000002
testset,eigen.reflow,9,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,3203,577,383,66839114899.583336,68611801.2061632,300.61302083333334,14.362847286
testset,eigen.rwlocks,9,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,86480354860.08333,88918383.25173612,170859.1353298611,11.1007870116
testset,eigen.rwlocks.er,9,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,70473172504.08333,72231200.15572916,195406.77369791665,13.622204959200001
testset,eigen.mutex,9,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,97909424929.75,100890062.39270835,100102.09809027777,9.804980478000001
testset,eigen.mutex.er,9,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,83504762568.25,85999272.48177083,133436.41440972223,11.496350274000001
testset,eigen.glock,9,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1040620799523.5834,1082801535.9294271,195.43697916666667,0.9225262464
testset,eigen.atomicrmi.optsva,9,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,64738130046.5,66148547.64010417,171217.51866319444,14.828973269999999
testset,eigen.atomicrmi.sva,9,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,98066275952.25,100944195.46501736,71549.70147569444,9.7892980092
testset,eigen.reflow,9,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,3210,621,339,73901970935.91667,75876699.32604167,223.85225694444168,12.990181287599999
testset,eigen.rwlocks,9,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,117484250888.33333,121184644.90737848,162922.18446180556,8.1713080068
testset,eigen.rwlocks.er,9,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,90104482260.16667,92790372.59748264,181998.1081597222,10.6542979428
testset,eigen.mutex,9,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,144686989165.66666,149638850.3079861,96176.60060763889,6.6350126268
testset,eigen.mutex.er,9,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,103110232695.33333,106397497.68628472,136419.42447916666,9.310424144399999
testset,eigen.glock,9,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1393631210344.5833,1450316591.583073,210.38342013889167,0.6888479484000001
testset,eigen.atomicrmi.optsva,9,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,81493340324.33333,83509609.66640626,164844.13663194445,11.780103702
testset,eigen.atomicrmi.sva,9,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,157166200428.08334,162443665.34435764,71630.11987847222,6.1081835496000005
testset,eigen.reflow,9,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,3358,649,311,99124776131.16667,102097893.19982637,173.20225694444164,9.6847633608
testset,eigen.rwlocks,9,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,193929339223.91666,200719743.80876735,171135.35164930555,4.950256644
testset,eigen.rwlocks.er,9,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,164384770026.0,170081266.67717013,182002.22317708333,5.839957070400001
testset,eigen.mutex,9,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,255064438662.58334,264553621.77413192,97187.99288194445,3.7637547792
testset,eigen.mutex.er,9,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,180954969471.08334,187283694.38524306,149985.6730902778,5.3051872668
testset,eigen.glock,9,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2277011796159.25,2370829658.178819,188.5119791666667,0.4216051944
testset,eigen.atomicrmi.optsva,17,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,171819983692.16666,88307641.9469184,185059.97078993055,11.1744859872
testset,eigen.atomicrmi.sva,17,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,292934264621.0,151579995.16011283,69849.13129340277,6.5543715156
testset,eigen.reflow,17,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,10348,1426,494,216357048615.25,111619841.6452257,124.90928819444167,8.8742197788
testset,eigen.rwlocks,17,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,326183896188.1667,168870344.71453992,162662.91467013888,5.8862501256
testset,eigen.rwlocks.er,17,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,285914578185.5,147754511.12096354,226433.91028645833,6.715292421599999
testset,eigen.mutex,17,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,424064071524.0833,219958157.24878475,102186.52799479167,4.5276177096
testset,eigen.mutex.er,17,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,336404506176.25,174249014.1636285,150465.90911458334,5.7074146296
testset,eigen.glock,17,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,4081078536238.5,2124570507.9521701,118.48094618055832,0.47046387
testset,eigen.atomicrmi.optsva,17,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,210729016529.16666,108581931.1232639,169788.08237847223,9.1112274504
testset,eigen.atomicrmi.sva,17,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,383735660454.5833,198922883.12078992,67144.15976562501,5.003444292
testset,eigen.reflow,17,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,10215,1411,509,237737576121.16666,122848224.03658855,155.7640625,8.0761318056
testset,eigen.rwlocks,17,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,456759396101.8333,236717378.76649305,183805.4603732639,4.203526005600001
testset,eigen.rwlocks.er,17,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,360731232675.25,186822094.09448788,219272.42760416667,5.322522216
testset,eigen.mutex,17,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,555474946019.8334,288325509.82764757,101218.55208333333,3.4565015280000004
testset,eigen.mutex.er,17,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,425072690438.1667,220397510.84839413,155357.92421875,4.5168745092
testset,eigen.glock,17,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,5494500903126.583,2860803520.2705293,111.69201388889167,0.3494402916
testset,eigen.atomicrmi.optsva,17,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,312528628379.8333,161643063.15381944,178092.4361111111,6.143437195200001
testset,eigen.atomicrmi.sva,17,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,591503249751.0834,307031709.90720487,66026.98389756944,3.2459669508
testset,eigen.reflow,17,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,10519,1444,476,302407926450.5,156470574.28324655,131.21297743055834,6.3490399296
testset,eigen.rwlocks,17,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,839690679724.4166,436083515.6166666,181807.06332465276,2.286556284
testset,eigen.rwlocks.er,17,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,628002691895.4166,325766966.1098958,235508.379296875,3.057311736
testset,eigen.mutex,17,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,964772051956.1666,501398303.13385415,106475.62096354167,1.9901073996
testset,eigen.mutex.er,17,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,804709369691.3334,418000315.8592448,156854.07361111112,2.3859545724
testset,eigen.glock,17,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,9024619024524.25,4699209887.901519,112.14522569444166,0.21275136360000002
testset,eigen.atomicrmi.optsva,25,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,443460028526.9167,152863430.8114873,182048.57838541665,6.4943846448
testset,eigen.atomicrmi.sva,25,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,727982424498.9166,251648074.74479166,70621.71652199073,3.9561394655999997
testset,eigen.reflow,25,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,21191,2255,625,445044983773.4167,153514670.1005787,108.54256365740834,6.4712559516
testset,eigen.rwlocks,25,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,777752855727.1666,268980330.5179398,164653.08119212964,3.7029757956000005
testset,eigen.rwlocks.er,25,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,648131360923.0834,223929082.13605323,211932.19739583333,4.4435436600000005
testset,eigen.mutex,25,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1018774197960.5834,352611490.6041377,111451.31527777777,2.8269267179999997
testset,eigen.mutex.er,25,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,712367530673.6666,246268307.4561632,164734.6173900463,4.0428569184
testset,eigen.glock,25,12,3,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,9064262517207.584,3146318765.221557,103.01872106481666,0.31773130920000003
testset,eigen.atomicrmi.optsva,25,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,558673309887.6666,192884519.80515048,175174.85060763892,5.1550699644
testset,eigen.atomicrmi.sva,25,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,939580136962.6666,321973587.7707465,499909.6746238426,3.0651988980000002
testset,eigen.reflow,25,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,20652,2282,598,475606916948.0,164092072.32390046,122.50622106481667,6.0554207628
testset,eigen.rwlocks,25,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1157160723343.25,400654184.11090857,176963.8270833333,2.4888504611999998
testset,eigen.rwlocks.er,25,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,814017803272.4166,281527469.6443287,214383.41221064815,3.5380061568
testset,eigen.mutex,25,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1324860199435.8333,458990645.6131366,108624.97196180555,2.1738142644
testset,eigen.mutex.er,25,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1025639126990.9166,355068138.9189236,161433.89076967593,2.8080051984
testset,eigen.glock,25,12,5,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,12231752933097.584,4246207739.102691,102.5416087963,0.2354527608
testset,eigen.atomicrmi.optsva,25,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,764756828316.75,264300366.56811342,164585.2431423611,3.7659029556000005
testset,eigen.atomicrmi.sva,25,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1477237922385.5833,511767529.34227425,60664.355873842585,1.9495843944
testset,eigen.reflow,25,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,20976,2317,563,599162244100.75,206888614.98324654,109.89123263889167,4.806711417600001
testset,eigen.rwlocks,25,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1784036355004.25,618287216.3971933,166908.02957175925,1.6143168792
testset,eigen.rwlocks.er,25,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1411046609617.6667,488648714.6881366,252013.1818287037,2.0410381776
testset,eigen.mutex,25,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2259966197066.0835,783540713.6003183,109791.3958912037,1.2743553431999999
testset,eigen.mutex.er,25,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1925531729915.0,667446338.9346932,165224.8359375,1.495690752
testset,eigen.atomicrmi.optsva,5,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,20008482311.166668,40395665.54600694,201865.10607638888,23.989825542
testset,eigen.atomicrmi.sva,5,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,56219206828.083336,116018264.24461806,80136.5734375,8.538007330800001
testset,eigen.reflow,5,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,1265,271,209,25701321831.166668,52421352.46753472,326.0494791666667,18.676082232
testset,eigen.rwlocks,5,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,41052669534.75,84411077.03454861,185753.05972222224,11.692296882
testset,eigen.rwlocks.er,5,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,33470114255.833332,68417440.98784722,269279.5157986111,14.34115212
testset,eigen.mutex,5,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,74820368534.0,154861657.5720486,133950.8347222222,6.4153653528
testset,eigen.mutex.er,5,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,61675607649.75,127250258.73072916,209044.35503472222,7.7826553848
testset,eigen.glock,5,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,275284677974.1667,572303203.2965277,301.0911458333333,1.7436495324
testset,eigen.atomicrmi.optsva,5,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,24204435257.083332,49086645.117013894,219406.3361111111,19.831076202
testset,eigen.atomicrmi.sva,5,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,70522977099.66667,145698366.35520834,87434.73489583335,6.8062923564
testset,eigen.reflow,5,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,1244,270,210,28385515023.166668,58100274.15746528,308.320659722225,16.9100331492
testset,eigen.rwlocks,5,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,51332767205.916664,105678457.1579861,209684.9854166667,9.3507524748
testset,eigen.rwlocks.er,5,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,44026591602.166664,90405800.07725693,277448.4192708333,10.9025019324
testset,eigen.mutex,5,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,95821808662.41667,198526400.646875,134426.521875,5.0092980576
testset,eigen.mutex.er,5,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,95518492876.41667,197818288.8248264,200275.9598958333,5.0252049168
testset,eigen.glock,5,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,363591115069.5833,756500405.6774306,319.61857638889165,1.3201642728
testset,eigen.atomicrmi.optsva,5,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,30733598841.583332,62725605.244097225,198773.73246527778,15.6180863316
testset,eigen.atomicrmi.sva,5,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,104356423348.75,216259099.99704862,78902.12986111111,4.5996210348
testset,eigen.reflow,5,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,1298,272,208,38579674214.916664,79217355.82899305,337.87708333333336,12.441784689599999
testset,eigen.rwlocks,5,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,89798273695.08333,185715041.86145833,207152.8345486111,5.3453143392
testset,eigen.rwlocks.er,5,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,58352611434.166664,120135616.53663194,271636.86874999997,8.225852934
testset,eigen.mutex,5,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,180094164241.75,373837795.7010417,152818.02881944444,2.6652723708
testset,eigen.mutex.er,5,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,121354738683.16667,251506844.49947917,184744.7958333333,3.9553461623999997
testset,eigen.glock,5,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,582713456770.8334,1212959968.5130208,306.75937500000003,0.8237324784
testset,eigen.atomicrmi.optsva,9,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,73220681003.83333,75069503.44184028,203725.3776909722,13.111049868
testset,eigen.atomicrmi.sva,9,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,211254076781.66666,218998023.83020833,97487.25399305555,4.5442910003999994
testset,eigen.reflow,9,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,3617,647,313,73757328003.83333,75792753.71119791,270.14244791666664,13.0156558812
testset,eigen.rwlocks,9,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,158031731813.16666,163399883.43489584,209171.6953125,6.0747293532
testset,eigen.rwlocks.er,9,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,102714101667.41667,105733312.29027778,250495.8566840278,9.3463310724
testset,eigen.mutex,9,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,321452130669.25,333721927.9858507,149149.53133680555,2.9864477736
testset,eigen.mutex.er,9,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,247218293520.83334,256466652.0484375,184329.48307291666,3.8832077772
testset,eigen.glock,9,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1051397746068.5834,1094201446.6230903,204.05364583333335,0.9130702476
testset,eigen.atomicrmi.optsva,9,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,84254696907.91667,86514848.43203126,190873.58151041667,11.3940235404
testset,eigen.atomicrmi.sva,9,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,271655493966.25,281752048.34435767,94853.36987847222,3.533887668
testset,eigen.reflow,9,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,3891,664,296,87174257904.25,89769880.87074654,185.40243055555834,11.012425262399999
testset,eigen.rwlocks,9,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,222404996262.83334,230472602.1407118,191735.90399305557,4.3164497928
testset,eigen.rwlocks.er,9,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,165558738803.25,171304058.57387152,234377.1642361111,5.798546226
testset,eigen.mutex,9,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,428651495324.3333,445284582.5813368,148305.55017361112,2.2395815964
testset,eigen.mutex.er,9,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,329887108901.75,342360351.97699654,213994.88315972223,2.9100864324
testset,eigen.glock,9,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1404676186540.5,1462249748.5802085,187.87118055555834,0.6834315336000001
testset,eigen.atomicrmi.optsva,9,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,122879099771.08333,126793876.09704863,186466.83046875,7.8125572356
testset,eigen.atomicrmi.sva,9,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,458567436606.3333,476385977.8717882,100322.29618055555,2.0934761676
testset,eigen.reflow,9,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,3773,647,313,106963836419.75,110192388.57907987,208.51154513889165,8.974995962400001
testset,eigen.rwlocks,9,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,362398226068.75,376253609.4926215,204677.08723958334,2.6490195888
testset,eigen.rwlocks.er,9,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,301924679256.75,313122169.5419271,250999.09774305555,3.1796009603999997
testset,eigen.mutex,9,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,687141341039.75,714524309.7572917,138610.76675347224,1.3970924796
testset,eigen.mutex.er,9,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,528171459928.75,549001679.1745659,187630.54904513888,1.8175915836
testset,eigen.glock,9,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2289929947688.5835,2384208220.151215,183.954253472225,0.419226798
testset,eigen.atomicrmi.optsva,17,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,276805009641.75,142971213.18519965,211733.52443576392,6.9362906496
testset,eigen.atomicrmi.sva,17,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,830515251798.75,431534626.74110246,76393.43736979166,2.3118178692
testset,eigen.reflow,17,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,11619,1450,470,235473300904.5,121626870.32877605,628.7583767361083,8.153790652800001
testset,eigen.rwlocks,17,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,640052384881.4166,332213926.58350694,193301.23906249998,2.9997544656
testset,eigen.mutex,17,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1255553635931.6667,652771745.4733073,134514.27469618057,1.5292058784
testset,eigen.mutex.er,17,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1050043732917.3334,545674136.3320312,196729.71848958335,1.8284952708
testset,eigen.glock,17,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,4125640376118.5,2147741616.251476,133.081987847225,0.4653822984
testset,eigen.atomicrmi.optsva,17,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,344794226568.0,178398980.29275173,189172.98012152777,5.5685387172
testset,eigen.atomicrmi.sva,17,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1085668357166.6666,564318785.6580294,76404.44618055556,1.7684958648
testset,eigen.reflow,17,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,11747,1456,464,261475297661.41666,135150090.437934,247.40104166666666,7.3429498584
testset,eigen.rwlocks,17,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,873774657118.25,453732863.5,213897.14513888888,2.1973628832
testset,eigen.rwlocks.er,17,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,745087879885.25,386847983.4423611,253393.17000868055,2.5768772412
testset,eigen.mutex,17,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1756860142604.3333,913914302.9650607,121133.51566840278,1.0928587619999999
testset,eigen.mutex.er,17,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1372094085993.75,713409223.1188368,200158.034765625,1.3993209504
testset,eigen.glock,17,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,5555703074667.083,2892550183.4398437,137.83585069444166,0.3455908236
testset,eigen.atomicrmi.optsva,17,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,525581750452.0833,272538544.4059462,177197.27747395833,3.6530948772
testset,eigen.atomicrmi.sva,17,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1711132579960.1667,890010615.7465712,81926.02126736111,1.1220638435999999
testset,eigen.reflow,17,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,12292,1488,432,332320031782.75,171910041.95060763,619.4512586805583,5.7775632408
testset,eigen.rwlocks,17,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1461780850691.0,759927827.812066,205361.54934895833,1.313466378
testset,eigen.mutex,17,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2749883966430.0,1431102750.309375,121324.21636284723,0.6982112784
testset,eigen.mutex.er,17,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2166879760170.5833,1127239522.5074651,208969.81883680556,0.8860667004
testset,eigen.glock,17,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,9065381250890.334,4720396772.991493,135.440668402775,0.21179473319999997
testset,eigen.atomicrmi.optsva,25,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,650395389818.6666,224591512.8758391,171716.8011574074,4.4280756672
testset,eigen.atomicrmi.sva,25,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1832020532395.8333,634897774.0610533,77227.6201099537,1.5720347832
testset,eigen.reflow,25,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,23387,2290,590,494389606435.25,170550952.67899305,108.77051504629999,5.825365183200001
testset,eigen.rwlocks,25,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1604624010016.0833,555875567.8648727,181341.83940972222,1.7948129796
testset,eigen.rwlocks.er,25,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1090483799352.25,377353717.1643229,239879.66472800926,2.6410296072
testset,eigen.mutex,25,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2884964211817.8335,1000568856.1725405,109134.56869212963,0.9982792812
testset,eigen.mutex.er,25,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2257239523866.9165,782514003.5184027,189348.21200810187,1.2758947248
testset,eigen.glock,25,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,9140073592410.25,3172550341.1912904,108.05306712963333,0.3150959316
testset,eigen.atomicrmi.optsva,25,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,767142443742.6666,265118852.7614294,168431.4699652778,3.7541919671999997
testset,eigen.atomicrmi.sva,25,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2382915566311.0835,826147744.7717592,84039.28278356482,1.2086034612
testset,eigen.reflow,25,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,23570,2338,542,535592953962.9167,184865477.3961227,106.58547453703333,5.3772178644
testset,eigen.rwlocks,25,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1983877448211.9167,687552187.7275752,173550.88194444444,1.4517025752000001
testset,eigen.rwlocks.er,25,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1730722328013.1667,599706374.0688368,232844.94719328705,1.664045094
testset,eigen.mutex,25,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,3976754086443.5835,1379564629.3597224,126245.88058449073,0.7242087228
testset,eigen.mutex.er,25,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,3118661530121.75,1081606314.7931135,195028.77893518517,0.9234730896000001
testset,eigen.glock,25,12,5,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,12306962402730.0,4272211313.678038,108.91953124999999,0.23401387799999998
testset,eigen.atomicrmi.optsva,25,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1092015866336.0,377843724.24782985,161638.85671296297,2.637324318
testset,eigen.atomicrmi.sva,25,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,4031138221288.3335,1398399938.3110244,81469.5206886574,0.7144384152000001
testset,eigen.reflow,25,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,24695,2341,539,670274229445.0834,231511391.3189236,104.33611111110834,4.2967488132
testset,eigen.rwlocks,25,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,3103754774807.1665,1076292663.1100404,179915.3923900463,0.9279083591999999
testset,eigen.rwlocks.er,25,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2787568091733.4165,966562789.6741029,230843.95390624998,1.0331586192
testset,eigen.mutex,25,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,6531357945007.167,2266538030.4911747,117565.18833912036,0.4409496504
testset,eigen.mutex.er,25,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,4967361777972.167,1723379624.0593462,204283.63680555555,0.5797846284
testset,eigen.atomicrmi.optsva,5,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,17220848776.166668,34500626.803298615,203403.61927083333,27.8731905864
testset,eigen.atomicrmi.sva,5,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,31834478633.083332,65088467.544965275,90401.0935763889,15.077991555599999
testset,eigen.reflow,5,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,913,221,259,20109238827.25,40668653.46302083,442.3517361111083,23.869625505600002
testset,eigen.rwlocks,5,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,20396445294.583332,41225831.06284722,194420.25329861112,23.533512486
testset,eigen.rwlocks.er,5,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,17197476989.25,34654205.81006945,242165.66232638888,27.9110709264
testset,eigen.mutex,5,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,46862213914.333336,96581973.9626736,145468.80156249998,10.2427939248
testset,eigen.mutex.er,5,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,36239583091.916664,74288454.675,210810.40017361112,13.2451854864
testset,eigen.glock,5,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,270954505293.58334,563371718.447743,264.3986111111083,1.7715151091999999
testset,eigen.atomicrmi.optsva,5,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,19402260013.083332,39183618.267881945,184384.84322916667,24.739386013199997
testset,eigen.atomicrmi.sva,5,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,44317011345.583336,91185500.60590278,85011.27517361111,10.831055286
testset,eigen.reflow,5,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,939,208,272,22978377798.166668,46632818.40052083,325.155902777775,20.8892030676
testset,eigen.rwlocks,5,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,27584925999.333332,56231328.14791667,203363.2171875,17.400807963600002
testset,eigen.rwlocks.er,5,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,25276268393.25,51309229.39947917,253647.09687500002,18.9901449264
testset,eigen.mutex,5,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,65766310368.0,135826391.87100694,139210.0701388889,7.298569698
testset,eigen.mutex.er,5,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,47581123095.0,98015196.14218749,180659.8045138889,10.0880342616
testset,eigen.glock,5,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,358854315157.0,746325509.3114582,260.615277777775,1.3375901579999998
testset,eigen.atomicrmi.optsva,5,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,25640771112.5,52088021.71979167,188335.44704861112,18.7201858284
testset,eigen.atomicrmi.sva,5,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,69832131102.58333,144252733.98368055,79079.63159722222,6.873626688
testset,eigen.reflow,5,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,935,205,275,29636371978.5,60517864.00052083,298.4163194444417,16.1963144592
testset,eigen.rwlocks,5,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,52015618184.0,107036341.03055555,190349.52829861108,9.2279976048
testset,eigen.rwlocks.er,5,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,39436626049.0,80749615.45364584,256949.49826388888,12.171426618
testset,eigen.mutex,5,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,106208229076.83333,220014459.9800347,129379.22881944444,4.5194238168
testset,eigen.mutex.er,5,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,85991790575.25,177829932.40156248,195333.99513888892,5.581928191199999
testset,eigen.glock,5,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,579210444923.1666,1205517757.5449653,270.41562500000003,0.8287143372000001
testset,eigen.atomicrmi.optsva,9,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,46467604395.666664,47089163.856249996,185759.34444444443,20.6595543816
testset,eigen.atomicrmi.sva,9,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,132647588999.5,137027092.11302084,76308.15972222223,7.2372216276
testset,eigen.reflow,9,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,2621,563,397,60241585432.5,61691492.157552086,518.3932291666666,15.935835571200002
testset,eigen.rwlocks,9,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,87858378004.33333,90489961.80338542,154497.1535590278,10.9266756552
testset,eigen.rwlocks.er,9,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,66718966425.666664,68313357.47630209,198831.29748263888,14.3887121076
testset,eigen.mutex,9,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,186062351986.33334,192837878.7563368,110409.21536458335,5.1595607052000005
testset,eigen.mutex.er,9,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,155532856226.75,160942585.63359377,171798.59678819444,6.172329264
testset,eigen.glock,9,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1051913192838.0834,1094566134.6506944,205.62109375,0.9126228348
testset,eigen.atomicrmi.optsva,9,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,57820990466.166664,58975185.27335069,166212.9818576389,16.6029670584
testset,eigen.atomicrmi.sva,9,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,167053313360.75,172979496.64314237,71976.14427083333,5.7466684176000005
testset,eigen.reflow,9,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,2568,557,403,64047838271.75,65714032.520920135,319.5953993055583,14.988796279199999
testset,eigen.rwlocks,9,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,121319555441.5,125313673.98029514,153945.78524305555,7.9129864632
testset,eigen.rwlocks.er,9,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,101405639815.08333,104414704.97517361,231696.80659722222,9.4669290756
testset,eigen.mutex,9,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,263917912981.41666,273813821.43220484,102753.84913194443,3.6374946636
testset,eigen.mutex.er,9,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,184390393179.25,190947348.85842013,165810.99548611112,5.2063449912
testset,eigen.glock,9,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1403576472727.5,1461028511.3823786,194.34539930555832,0.6839670072
testset,eigen.atomicrmi.optsva,9,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,66644961568.166664,68063595.84869792,172347.31440972222,14.404689828000002
testset,eigen.atomicrmi.sva,9,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,262637211322.08334,272330145.23506945,72413.69175347222,3.6552322320000004
testset,eigen.reflow,9,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,2652,563,397,81614862135.25,83831627.515625,224.30555555555836,11.7625635192
testset,eigen.rwlocks,9,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,194332956650.58334,201114981.81623265,159541.72265625,4.9399752696000006
testset,eigen.rwlocks.er,9,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,144752132689.5,149458039.10798612,223879.9776041667,6.6320266392
testset,eigen.mutex,9,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,421394694935.25,437725156.234809,117063.38168402777,2.2781492304
testset,eigen.mutex.er,9,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,326052528892.0833,338339633.23593754,193149.18368055555,2.9443108548
testset,eigen.glock,9,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2287811653550.8335,2381974093.331684,216.57586805555832,0.41961496200000004
testset,eigen.atomicrmi.optsva,17,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,174104379700.0,89396303.05959202,175404.93203125,11.027867324399999
testset,eigen.atomicrmi.sva,17,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,525043636418.5833,272358532.5030382,67956.71827256944,3.6568389119999996
testset,eigen.reflow,17,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,7612,1300,620,182788837673.66666,94157866.03085937,129.28763020833333,10.5039236772
testset,eigen.rwlocks,17,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,325368956929.5,168301294.653342,162397.9599826389,5.9009931924
testset,eigen.rwlocks.er,17,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,258736566199.41666,133575063.22148438,244596.42513020834,7.4206751220000005
testset,eigen.mutex,17,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,754779300446.25,391995332.95386285,108319.57057291667,2.543789952
testset,eigen.mutex.er,17,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,631159877079.0,327568878.5875868,170409.92078993056,3.0420184644
testset,eigen.glock,17,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,4075974389834.3335,2121876215.782552,143.76345486110833,0.4710530088
testset,eigen.atomicrmi.optsva,17,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,200540296097.41666,103153504.70611979,171414.026953125,9.5741356596
testset,eigen.atomicrmi.sva,17,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,664030392045.4166,344772622.00737846,84082.47005208333,2.8914339204
testset,eigen.reflow,17,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,7640,1278,642,197911665588.83334,101957242.1469184,124.88537326389167,9.7012977696
testset,eigen.rwlocks,17,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,461244883672.0833,238967620.47686633,168123.5236545139,4.1626477992
testset,eigen.rwlocks.er,17,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,389462739343.0833,201659551.62235245,236634.48424479167,4.9298682672
testset,eigen.mutex,17,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1018646028788.5,529441749.88151044,101581.78537326389,1.8848549399999999
testset,eigen.mutex.er,17,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,779395305793.3334,404805134.55690104,168654.1924045139,2.4634482468
testset,eigen.glock,17,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,5495192503417.75,2861067668.557248,179.809809027775,0.3493963128
testset,eigen.atomicrmi.optsva,17,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,276454118018.0,142571311.62265626,170674.24882812498,6.945094592399999
testset,eigen.atomicrmi.sva,17,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1088141558079.0,565530989.2030816,68546.32773437501,1.7644763088
testset,eigen.reflow,17,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,7696,1302,618,235418693638.08334,121511101.55551215,222.0217447916667,8.1556819908
testset,eigen.rwlocks,17,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,736716536249.0834,382531129.0398872,159854.07569444444,2.6061584148
testset,eigen.rwlocks.er,17,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,628541509767.0,326127260.24175346,230627.8643229167,3.054690852
testset,eigen.mutex,17,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1823809229640.8333,948717724.911632,98045.84262152777,1.0527416844
testset,eigen.mutex.er,17,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1243690322778.9167,646558972.2973524,164504.025,1.5437926668
testset,eigen.glock,17,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,9022749884343.166,4698121903.7329855,137.66692708333332,0.212795436
testset,eigen.atomicrmi.optsva,25,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,368054051708.6667,126694094.9536169,163802.90755208334,7.824937631999999
testset,eigen.atomicrmi.sva,25,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1118018942673.5,387202453.090596,79928.40914351853,2.5759849764
testset,eigen.reflow,25,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,15400,2099,781,378638840359.75,130345473.18773149,105.11053240740834,7.606192743599999
testset,eigen.rwlocks.er,25,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,707848025002.0834,244594624.93055555,232329.78133680555,4.068669966
testset,eigen.mutex,25,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1794534564997.0833,622004857.2797743,116355.21574074075,1.6048729608
testset,eigen.mutex.er,25,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1468438796813.4167,508803137.5887732,161950.14496527778,1.9612666224
testset,eigen.glock,25,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,9096864861383.584,3157592634.7351565,103.29435763889167,0.31659258960000003
testset,eigen.atomicrmi.optsva,25,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,457400150817.25,157592786.18752894,180042.8488715278,6.296456166
testset,eigen.atomicrmi.sva,25,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1439365582171.8333,498630999.0780382,77082.99021990741,2.000881524
testset,eigen.reflow,25,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,15348,2090,790,403709715245.3333,139096496.7436632,304.4268807870333,7.1338387248
testset,eigen.rwlocks,25,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1240803193765.5833,429710319.0105903,182940.01692708334,2.3210771976
testset,eigen.rwlocks.er,25,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,866867675380.8334,299718278.30274886,251213.90769675924,3.3223063703999998
testset,eigen.mutex,25,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2526712038539.25,876162108.582118,135203.2756076389,1.1398212204
testset,eigen.mutex.er,25,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2017271038602.25,699333237.6655672,181810.1607349537,1.4276713164
testset,eigen.glock,25,12,5,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,12267305973796.0,4258494123.371586,104.897019675925,0.23477037359999997
testset,eigen.glock,25,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,27014398965895.125,7033768048.220703,82.184130859375,0.142146416
testset,eigen.atomicrmi.optsva,25,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,653447375305.75,225331155.4554398,191670.8249710648,4.4073939372
testset,eigen.atomicrmi.sva,25,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2419066403703.75,838621700.1066841,95966.5599537037,1.190541936
testset,eigen.reflow,25,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,15459,2150,730,464077872226.4167,159849931.89837962,120.27178819444167,6.2058550356
testset,eigen.rwlocks,25,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1872209741962.25,648588057.3920717,240972.1001736111,1.538289186
testset,eigen.rwlocks.er,25,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1415237250145.0833,489849961.7994213,388482.5005208333,2.0349944856
testset,eigen.mutex,25,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,3845412551921.1665,1333794680.1476853,131081.75914351852,0.7489443492000001
testset,eigen.mutex.er,25,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,3123819329988.0,1083143566.7773438,258656.33368055557,0.9219483252
testset,eigen.atomicrmi.optsva,5,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,16332718717.583334,32869820.953472223,169519.9220486111,29.388860991599998
testset,eigen.atomicrmi.sva,5,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,21641296446.833332,43872521.094791666,77961.56527777777,22.1798172384
testset,eigen.reflow,5,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,732,164,316,16705326480.833334,33641499.189409725,345.2388888888917,28.733350441200002
testset,eigen.rwlocks,5,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,14074835094.833334,28086776.054340277,163311.1265625,34.103419100400004
testset,eigen.rwlocks.er,5,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,11818527243.333334,23521304.718229163,200597.56059027778,40.614197532
testset,eigen.mutex,5,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,25600425521.75,52192984.760416664,117198.32256944444,18.7496883432
testset,eigen.mutex.er,5,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,22215722230.333332,45213378.84288195,180188.9597222222,21.606319840799998
testset,eigen.glock,5,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,268175802950.0,557618733.3736111,307.16302083333335,1.7898706548
testset,eigen.atomicrmi.optsva,5,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,17699990365.916668,35679147.41979167,168673.11909722222,27.1186588284
testset,eigen.atomicrmi.sva,5,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,28648055625.833332,58502444.885416664,76154.17135416667,16.755063808800003
testset,eigen.reflow,5,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,724,151,329,18442401677.0,37314328.142013885,320.927777777775,26.0269789368
testset,eigen.rwlocks,5,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,16928429308.0,33978827.18732639,190441.71354166666,28.354668425999996
testset,eigen.rwlocks.er,5,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,15953716171.083334,32036162.29236111,250215.97968750002,30.087033945599998
testset,eigen.mutex,5,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,39498090635.083336,81084097.63454862,108671.00260416667,12.1524861648
testset,eigen.mutex.er,5,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,27808150921.0,56683785.83506945,187354.2265625,17.261126112
testset,eigen.glock,5,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,355599594916.1667,739707498.5159723,278.7866319444417,1.3498328088
testset,eigen.atomicrmi.optsva,5,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,22156198815.583332,44784536.504687496,177268.1795138889,21.6643659864
testset,eigen.atomicrmi.sva,5,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,35029437720.25,71715910.86996527,76847.29027777778,13.702760628
testset,eigen.reflow,5,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,705,149,331,23357584826.083332,47484546.81197917,317.2960069444417,20.5500698628
testset,eigen.rwlocks,5,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,29082996995.583332,59327387.467361115,198206.4232638889,16.504488862800002
testset,eigen.rwlocks.er,5,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,23504992046.833332,47662828.12986111,253226.7197916667,20.4211938912
testset,eigen.mutex,5,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,59729750080.583336,123006278.98802084,133015.58923611112,8.036196356400001
testset,eigen.mutex.er,5,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,39301446929.833336,80580032.1435764,180075.20711805555,12.213290794799999
testset,eigen.glock,5,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,480,0,0,480,0,480,575689357313.5,1198030820.7406251,435.3975694444417,0.8337830016000001
testset,eigen.atomicrmi.optsva,9,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,41930997527.083336,42290329.15590278,181534.34635416666,22.8947570208
testset,eigen.atomicrmi.sva,9,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,78846381026.58333,81010146.43932292,68122.64305555556,12.1755746748
testset,eigen.reflow,9,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,1873,419,541,48064878377.583336,48970285.22873264,347.3606770833333,19.973003832
testset,eigen.rwlocks,9,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,47111384506.083336,47882493.471267365,196715.12152777778,20.3772402372
testset,eigen.rwlocks.er,9,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,39032270872.5,39525147.450260416,221484.20859375,24.5950332516
testset,eigen.mutex,9,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,97043653990.41667,100008195.79192708,91551.69826388889,9.8924552052
testset,eigen.mutex.er,9,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,79572224059.41667,81759460.15052083,148266.5626736111,12.064511346
testset,eigen.glock,9,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1043289004629.9166,1085770088.936979,202.178125,0.9201668916
testset,eigen.atomicrmi.optsva,9,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,44835820936.333336,45291243.6046007,179008.91493055553,21.4114513788
testset,eigen.atomicrmi.sva,9,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,104614507934.91667,107820276.18836807,66275.58888888889,9.1765474884
testset,eigen.reflow,9,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,1891,437,523,52425696027.666664,53306225.00442708,303.65729166666665,18.3116309892
testset,eigen.rwlocks,9,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,68287513694.5,69923310.27187501,146911.23046875,14.058206955600001
testset,eigen.rwlocks.er,9,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,53289757034.0,54228923.111979164,206871.25043402778,18.0147190272
testset,eigen.mutex,9,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,154510439960.41666,159958749.9940972,87416.91189236111,6.2131723932
testset,eigen.mutex.er,9,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,104702389564.75,107928215.43211806,160362.74288194443,9.1688451816
testset,eigen.glock,9,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1392804953942.4167,1449549509.433854,191.83628472222497,0.6892565952
testset,eigen.atomicrmi.optsva,9,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,54272741974.416664,55277674.71996528,154192.21527777778,17.6884374192
testset,eigen.atomicrmi.sva,9,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,160975052266.58334,166513057.5768229,66237.64687499999,5.9636570172
testset,eigen.reflow,9,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,1914,446,514,62893055274.5,64376159.504079856,176.758940972225,15.264006428399998
testset,eigen.rwlocks,9,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,100582261992.83333,103489558.93359375,158462.11241319444,9.5444264328
testset,eigen.rwlocks.er,9,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,73440575713.5,75227409.84357639,195223.8371527778,13.0717929516
testset,eigen.mutex,9,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,235171158040.0,243751573.60963544,94267.14366319444,4.0821332340000005
testset,eigen.mutex.er,9,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,186445294229.0,193044642.28975692,165390.95425347224,5.1489634212
testset,eigen.glock,9,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2276126876315.8335,2369909107.026823,204.47421875,0.42176910719999994
testset,eigen.atomicrmi.optsva,17,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,119625065836.16667,61152318.558420144,177467.33546006944,16.050147906
testset,eigen.atomicrmi.sva,17,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,296523231902.75,153389135.84813368,75527.03736979167,6.475040716800001
testset,eigen.reflow,17,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,5293,1104,816,147672077653.58334,75805183.16458334,131.412847222225,13.0017809088
testset,eigen.rwlocks,17,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,200443912186.33334,103254671.41944444,168143.31315104166,9.5787394044
testset,eigen.rwlocks.er,17,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,164648197810.08334,84526681.77591147,244958.280859375,11.6612269404
testset,eigen.mutex,17,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,443148397760.1667,229663458.3049045,109275.29544270835,4.3326344171999995
testset,eigen.mutex.er,17,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,325959988312.6667,168657138.91527778,171850.3265625,5.8902934992
testset,eigen.glock,17,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,4077246166340.3335,2122573393.4154513,115.37881944444166,0.4709060772
testset,eigen.atomicrmi.optsva,17,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,124676669848.25,63700825.919965275,185470.45820312502,15.3998338452
testset,eigen.atomicrmi.sva,17,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,390724182510.75,202409238.69622397,72696.67495659723,4.913952312
testset,eigen.reflow,17,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,5146,1087,833,150763923300.0,77417538.95538194,127.69344618055834,12.735142188000001
testset,eigen.rwlocks,17,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,266759137674.83334,137690243.7096354,177088.00199652778,7.1975041488
testset,eigen.rwlocks.er,17,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,189983575834.25,97763265.45442708,233482.51388888888,10.106136762
testset,eigen.mutex,17,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,612110794145.25,317780309.43828124,119102.876953125,3.1366870475999997
testset,eigen.mutex.er,17,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,425168743417.9167,220273196.69236112,170370.23585069444,4.5158540688
testset,eigen.glock,17,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,5503207007666.75,2865187451.9203124,109.77903645833334,0.3488874756
testset,eigen.atomicrmi.optsva,17,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,150657181342.0,77245932.57096355,178630.98229166667,12.744165149999999
testset,eigen.atomicrmi.sva,17,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,606665449457.75,314868639.9563368,76351.30572916666,3.1648415148
testset,eigen.reflow,17,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,5177,1101,819,174766092191.16666,89826882.38077258,127.13272569444166,10.9861127856
testset,eigen.rwlocks,17,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,403046993950.4167,208691400.1309462,178721.17873263892,4.763712492
testset,eigen.rwlocks.er,17,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,296868721086.75,153298388.38645834,235951.3744357639,6.4675052088000005
testset,eigen.mutex,17,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,948504585753.5,492859994.75850695,105735.43854166666,2.0242390272
testset,eigen.mutex.er,17,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,786931271637.0834,408680218.7923177,156740.64461805555,2.4398572908
testset,eigen.glock,17,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,9025698826738.334,4699843108.94579,118.79131944444167,0.2127259104
testset,eigen.atomicrmi.optsva,25,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,296648445181.4167,101777157.28752893,179180.20335648148,9.7084614696
testset,eigen.atomicrmi.sva,25,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,717509204597.75,248022821.69985533,73513.55237268518,4.0138857888
testset,eigen.reflow,25,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,9997,1839,1041,273361859003.33334,93881275.51180555,103.28799189815,10.535485858800001
testset,eigen.rwlocks,25,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,451040505952.0,155400142.7460648,174431.48255208333,6.385235830800001
testset,eigen.rwlocks.er,25,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,367318056472.0833,126394056.89386575,235315.88315972223,7.8406164612
testset,eigen.mutex,25,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,996247442880.4166,344844606.99288195,103885.2587962963,2.890848072
testset,eigen.mutex.er,25,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,817356631990.25,282676467.9820891,190515.15188078702,3.5235537179999996
testset,eigen.glock,25,12,3,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,9066325284289.666,3147004662.8828125,119.21180555555833,0.31765902
testset,eigen.atomicrmi.optsva,25,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,316408486753.9167,108590299.36137153,174799.75755208335,9.1021578768
testset,eigen.atomicrmi.sva,25,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,925435575738.1666,320261186.0127315,63737.31944444444,3.1120480727999995
testset,eigen.reflow,25,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,9967,1829,1051,286776162136.3333,98460103.26631945,108.9181712963,10.0426757184
testset,eigen.rwlocks,25,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,577784177878.6666,199469749.30127314,167128.89560185184,4.9845601704
testset,eigen.rwlocks.er,25,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,508076235217.0833,175201169.90095487,236423.05341435186,5.6684406792
testset,eigen.mutex,25,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1390106330887.75,481611241.8717014,111335.36270254629,2.0717839608000004
testset,eigen.mutex.er,25,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1019402451276.6666,352809801.28064233,167520.12607060184,2.8251844956000003
testset,eigen.glock,25,12,5,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,12229684930638.166,4245406720.5618343,103.20821759259167,0.2354925756
testset,eigen.atomicrmi.optsva,25,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,397211320788.0833,136629200.09195602,165609.4625,7.2505486355999995
testset,eigen.atomicrmi.sva,25,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1407186569599.4167,487414692.66273147,75382.67844328703,2.04663693
testset,eigen.reflow,25,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,9911,1893,987,329114248961.1667,113090808.22618634,103.30355902777501,8.7507605916
testset,eigen.rwlocks,25,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,972905476919.25,336564059.42207754,169052.44401041666,2.9602053528
testset,eigen.rwlocks.er,25,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,735966244936.6666,254326023.13492477,223917.83506944447,3.9132229499999998
testset,eigen.mutex,25,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2025475725171.3333,702088456.1398727,115600.28370949074,1.421888184
testset,eigen.mutex.er,25,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1685933183226.0,584169743.5695313,174449.40570023147,1.708252752
testset,eigen.atomicrmi.optsva,5,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,21381490126.75,43242912.66354167,193381.89652777778,22.4493240252
testset,eigen.atomicrmi.sva,5,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,49657058314.0,102421375.56909722,77171.78975694445,9.6662995416
testset,eigen.reflow,5,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,2473,347,133,48546792443.583336,100090197.34930556,316.9314236111083,9.887367956399999
testset,eigen.rwlocks,5,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,77655392462.75,160654193.8361111,195248.2657986111,6.1811547756000005
testset,eigen.rwlocks.er,5,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,60084362455.5,123999662.41197915,237142.1720486111,7.988767466400001
testset,eigen.mutex,5,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,83814816125.25,173451342.62743056,143144.0939236111,5.7269110908
testset,eigen.mutex.er,5,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,70462410196.16667,145512636.66649306,200710.76840277776,6.8121427956
testset,eigen.glock,5,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,275507922442.0,573025222.2298611,290.4352430555583,1.7422366500000002
testset,eigen.atomicrmi.optsva,5,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,23538232436.333332,47729975.760416664,207403.446875,20.392355343600002
testset,eigen.atomicrmi.sva,5,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,62492037490.833336,128986904.00381945,82181.90138888889,7.6809785580000005
testset,eigen.reflow,5,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,2592,360,120,59675692070.916664,123278229.55,342.7467013888917,8.0434760508
testset,eigen.rwlocks,5,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,105615484337.5,218759169.27413192,216313.61545138888,4.544788134
testset,eigen.rwlocks.er,5,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,76753514729.75,158663471.28680554,261934.86805555553,6.2537852724
testset,eigen.mutex,5,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,106949616761.16667,221579200.328125,137349.15243055555,4.4880946236
testset,eigen.mutex.er,5,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,86082041013.33333,178094099.98055556,200882.9515625,5.5760759663999995
testset,eigen.glock,5,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,363147210553.5,755505867.416493,337.1015625,1.3217780172
testset,eigen.atomicrmi.optsva,5,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,36609753454.083336,74964653.46284722,220151.55416666667,13.1112601068
testset,eigen.atomicrmi.sva,5,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,114456912446.91667,237280086.99965277,86162.35572916667,4.1937178776
testset,eigen.reflow,5,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,2663,375,105,83814036330.0,173461952.03784722,325.2578125,5.7269643731999995
testset,eigen.rwlocks,5,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,176073349280.75,365444177.9704861,220203.83993055555,2.7261365904000003
testset,eigen.rwlocks.er,5,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,134704617023.83333,279399382.3619792,238335.58246527778,3.5633522483999998
testset,eigen.mutex,5,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,174681585377.0,362581529.48784727,145583.81527777776,2.7478569024
testset,eigen.mutex.er,5,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,134269406216.16667,278493685.1059028,201618.10572916665,3.5749022328000004
testset,eigen.glock,5,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,582957173423.8334,1213379304.495486,334.83020833333336,0.8233881011999999
testset,eigen.atomicrmi.optsva,9,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,66680547066.916664,68177301.88984375,206780.29869791667,14.3970024576
testset,eigen.atomicrmi.sva,9,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,196624421198.41666,203733376.16970488,86551.63689236112,4.882404709199999
testset,eigen.reflow,9,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,7868,787,173,149843247306.0,155052552.77699652,188.26189236110835,6.4066951116
testset,eigen.rwlocks,9,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,282252631032.4167,292793726.246875,211600.51475694447,3.4012083300000002
testset,eigen.rwlocks.er,9,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,211808089922.41666,219518798.87204862,235759.42500000002,4.5324047832
testset,eigen.mutex,9,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,338893273904.25,351983076.61614585,135736.2097222222,2.8327502316
testset,eigen.mutex.er,9,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,265618206861.0,275468926.74782985,206576.4284722222,3.6142100772
testset,eigen.glock,9,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1054604345583.75,1097515749.1034722,202.89322916666666,0.9102939924
testset,eigen.atomicrmi.optsva,9,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,80445903918.66667,82518119.3186632,208362.91180555557,11.933485152
testset,eigen.atomicrmi.sva,9,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,277467188134.6667,287557643.22065973,112039.67387152778,3.4598685575999997
testset,eigen.reflow,9,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,8328,785,175,185256054117.5,191959027.846441,208.94270833333334,5.1820168824
testset,eigen.rwlocks,9,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,410278462152.1667,426199195.86362845,204439.40199652777,2.3398742280000002
testset,eigen.rwlocks.er,9,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,315663917526.0833,327638889.28376734,237165.3153645833,3.0412091676
testset,eigen.mutex,9,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,462169137262.0833,480339389.3545139,136695.86588541666,2.0771616336000003
testset,eigen.mutex.er,9,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,330351007845.1667,342871524.01927084,207167.0341145833,2.9059999128
testset,eigen.glock,9,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1406455750964.25,1464089096.316146,221.5544270833333,0.6825667992
testset,eigen.atomicrmi.optsva,9,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,134001699228.41667,138164990.8123264,204043.21840277777,7.1640882576
testset,eigen.atomicrmi.sva,9,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,442563990105.4167,459688714.26909727,83786.06631944444,2.1691778399999997
testset,eigen.reflow,9,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,8733,795,165,268123084249.83334,278293668.2797743,208.86397569444168,3.5804451623999998
testset,eigen.rwlocks,9,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,625153675090.1666,649967823.1421007,189204.98732638892,1.5356224212
testset,eigen.rwlocks.er,9,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,479718064052.3333,498335974.76918405,248573.41996527778,2.0011754232
testset,eigen.mutex,9,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,686327629509.0,713668740.6682292,141315.3115451389,1.3987488756
testset,eigen.mutex.er,9,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,545540969305.9167,567007392.5475694,214192.96562499998,1.7597211828000001
testset,eigen.glock,9,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2288254468864.1665,2382525416.616406,203.47690972222497,0.4195337592
testset,eigen.atomicrmi.optsva,17,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,266534611514.33334,137663516.75047743,192034.52513020835,7.203567255599999
testset,eigen.atomicrmi.sva,17,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,837613908371.75,435148122.1665365,83008.84848090277,2.2922255484
testset,eigen.reflow,17,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,27813,1682,238,517072335435.3333,268361297.47126734,134.60138888889165,3.7132135451999995
testset,eigen.rwlocks,17,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1086773247086.0834,564791946.5224392,194540.4595486111,1.766697888
testset,eigen.rwlocks.er,17,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,816439840948.0834,423973534.96805555,269451.5099826389,2.351673576
testset,eigen.mutex,17,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1275833686331.6667,663353803.2461371,129295.95902777778,1.5048983423999998
testset,eigen.mutex.er,17,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1039279434826.5834,540167239.2621962,187722.608984375,1.8474338424
testset,eigen.glock,17,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,4124809237633.0,2147329941.95625,130.444097222225,0.4654760712
testset,eigen.atomicrmi.optsva,17,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,320015582810.3333,165397340.5904514,207866.43294270834,5.999707836000001
testset,eigen.atomicrmi.sva,17,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1114474021420.3333,579243668.6632378,81889.29301215278,1.7227857828000002
testset,eigen.reflow,17,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,27831,1645,275,598072251056.4166,310458142.86493057,133.44275173610833,3.2103144672
testset,eigen.rwlocks,17,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1532766211916.5,797160547.854514,206134.3123263889,1.2526372152
testset,eigen.rwlocks.er,17,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1143507555749.0833,594281600.2870226,261471.0183159722,1.6790444364
testset,eigen.mutex,17,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1692786116117.4167,880498888.0536891,125805.14765625,1.1342248032
testset,eigen.mutex.er,17,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1360229782404.9167,707277393.1241319,194554.96970486108,1.4115262176
testset,eigen.glock,17,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,5549649643025.75,2889337483.3936195,271.1673177083333,0.3459677856
testset,eigen.atomicrmi.optsva,17,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,510620956604.5833,264633207.31710067,209912.57100694443,3.7601276940000004
testset,eigen.atomicrmi.sva,17,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1781574362895.25,926565695.8060764,79124.66106770834,1.07769849
testset,eigen.reflow,17,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,30224,1694,226,893126275474.3334,464062715.00147575,219.65381944444167,2.1497520035999997
testset,eigen.rwlocks,17,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2528232238209.3335,1315473757.933507,195915.78871527777,0.7594239048
testset,eigen.mutex,17,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2850032949194.5835,1483119097.2589843,135336.83012152778,0.6736764216
testset,eigen.mutex.er,17,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2316668945926.5835,1205289264.3804686,207294.63120659723,0.8287761636
testset,eigen.glock,17,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,9066074142992.0,4720817805.12691,133.27092013889168,0.2117785464
testset,eigen.atomicrmi.optsva,25,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,559093887998.1666,192928482.50885415,190966.1269386574,5.151192066
testset,eigen.atomicrmi.sva,25,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1896874923461.6667,657432911.6153356,75401.9495949074,1.5182867172
testset,eigen.reflow,25,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,61520,2502,378,1122581825876.3333,388755345.75335646,112.57650462963333,2.5655145432
testset,eigen.rwlocks,25,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2562432805084.4165,888493234.4498553,190546.6886863426,1.1239319112000001
testset,eigen.rwlocks.er,25,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1794278287062.25,621683659.9544849,261398.55639467595,1.605102186
testset,eigen.mutex,25,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2924453345321.1665,1014255147.0897859,116280.50465856481,0.9847994339999999
testset,eigen.mutex.er,25,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2286028079136.3335,792520776.245544,189584.58894675926,1.2598270452
testset,eigen.glock,25,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,9152318884231.666,3176896420.2636285,107.0193287037,0.31467435
testset,eigen.atomicrmi.optsva,25,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,718382396664.5,248186293.36597225,167832.93854166666,4.0090069212
testset,eigen.atomicrmi.sva,25,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2447708039061.6665,848673954.5320601,80771.74496527777,1.1766109164
testset,eigen.reflow,25,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,62286,2584,296,1313872920177.0833,455126001.9918403,107.91203703703333,2.1919928148
testset,eigen.rwlocks,25,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,3240857027116.0,1124004099.9547164,188811.71258680557,0.8886538272
testset,eigen.rwlocks.er,25,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2521824140432.8335,874374188.1506076,261807.07572337962,1.1420304672000001
testset,eigen.mutex,25,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,3954838057990.25,1372068963.4333045,108579.20966435185,0.72822198
testset,eigen.mutex.er,25,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,3210532810578.25,1113531571.504485,190336.41912615742,0.8970473652
testset,eigen.glock,25,12,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,12330043064259.416,4280177868.90842,162.87931134259165,0.23357582640000002
testset,eigen.atomicrmi.optsva,25,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1196123083916.9167,413915172.9690104,184992.1572916667,2.4077789640000002
testset,eigen.atomicrmi.sva,25,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,3984575777783.6665,1382198939.8056133,89958.10167824074,0.7227871068
testset,eigen.reflow,25,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,66774,2612,268,1923014180762.6667,666578277.2578415,118.35998263889167,1.4976488628
testset,eigen.rwlocks,25,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,5564188023521.5,1930652120.7626448,189191.1337384259,0.5175957372
testset,eigen.rwlocks.er,25,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,4055644013509.4165,1406776925.4059896,248755.97213541667,0.710121498
testset,eigen.mutex,25,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,6476701047562.083,2247651084.1033854,112434.79754050926,0.4446708252
testset,eigen.mutex.er,25,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,5181968118479.5,1797995834.5594618,195563.97155671296,0.5557733927999999
testset,eigen.atomicrmi.optsva,5,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,17430079067.25,34958084.88454861,188685.51944444445,27.5386014108
testset,eigen.atomicrmi.sva,5,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,31758581645.75,64989522.07760417,93057.90972222223,15.114025095599999
testset,eigen.reflow,5,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,1775,311,169,35938863199.416664,73889003.30607639,334.7795138888917,13.356015111600001
testset,eigen.rwlocks,5,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,46285709555.25,95233011.50590278,185494.10347222222,10.3703714304
testset,eigen.rwlocks.er,5,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,42236933269.5,86768433.07795139,230394.76822916666,11.3644614516
testset,eigen.mutex,5,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,46309665608.75,95468619.82413195,127119.31475694444,10.3650068232
testset,eigen.mutex.er,5,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,36715936250.0,75407809.64010416,181525.09618055556,13.073342233200002
testset,eigen.glock,5,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,271314079107.83334,564192063.642882,260.239409722225,1.7691673116
testset,eigen.atomicrmi.optsva,5,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,20505598198.583332,41370488.49305556,195703.28836805557,23.4082417572
testset,eigen.atomicrmi.sva,5,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,44299498078.916664,91113980.84444445,82039.13020833333,10.835337212399999
testset,eigen.reflow,5,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,1725,307,173,41089153832.833336,84526103.06406249,327.0963541666667,11.681914939199999
testset,eigen.rwlocks,5,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,58273241909.5,120247676.84270833,171067.1546875,8.23705674
testset,eigen.rwlocks.er,5,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,49046734272.333336,100926148.49722223,218656.1170138889,9.7865843088
testset,eigen.mutex,5,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,60764394553.5,125359364.74791665,135354.6003472222,7.8993628344
testset,eigen.mutex.er,5,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,55951640836.916664,115352902.75243056,197999.4619791667,8.578836882000001
testset,eigen.glock,5,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,359169834448.0833,747027819.7189236,260.58923611110833,1.3364151276
testset,eigen.atomicrmi.optsva,5,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,29688308223.333332,60510298.7359375,184489.99392361112,16.167980889600003
testset,eigen.atomicrmi.sva,5,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,68062245476.166664,140517911.98819444,85880.64496527777,7.0523679708
testset,eigen.reflow,5,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,1774,327,153,57755514608.0,119264695.61076389,331.830902777775,8.310894696
testset,eigen.rwlocks,5,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,107786238512.25,223221610.60659721,189267.70711805555,4.4532586595999994
testset,eigen.rwlocks.er,5,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,80324010001.41667,166050157.1560764,222061.3112847222,5.9757972744000005
testset,eigen.mutex,5,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,97740616280.66667,202382779.39357638,149080.6717013889,4.9109573712
testset,eigen.mutex.er,5,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,75010787595.5,154913482.59496528,194258.22847222222,6.3990795912
testset,eigen.glock,5,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,579255273138.0,1205639031.2262151,276.6071180555583,0.8286502032
testset,eigen.atomicrmi.optsva,9,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,51458921979.583336,52365472.80295139,174720.3230034722,18.655657038
testset,eigen.atomicrmi.sva,9,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,132064965843.33333,136546098.0565972,72160.19123263888,7.2691496484
testset,eigen.reflow,9,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,5104,709,251,101949361333.75,105237445.53541666,249.7619791666667,9.4164395676
testset,eigen.rwlocks,9,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,175380561967.33334,179368772.40512154,926701.1869791667,5.4738107184
testset,eigen.rwlocks.er,9,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,144131286634.5,148930986.75989583,233374.5935763889,6.6605941176000005
testset,eigen.mutex,9,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,175811191281.58334,182064715.85069445,113340.77500000001,5.4604032479999995
testset,eigen.mutex.er,9,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,151189897520.0,156290935.0768229,177445.59140625,6.3496306019999995
testset,eigen.glock,9,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1052796211691.0834,1095448275.0903647,266.296440972225,0.9118573848
testset,eigen.atomicrmi.optsva,9,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,63458627965.166664,64832349.04461806,180100.10026041666,15.127966531200002
testset,eigen.atomicrmi.sva,9,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,166655889971.75,172419867.43454862,72677.11918402778,5.7603724668
testset,eigen.reflow,9,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,5318,706,254,124235223138.08333,128307363.846875,211.89487847222497,7.7272771416
testset,eigen.rwlocks,9,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,220173508998.0,228256664.52864584,176033.52699652777,4.3601975748
testset,eigen.rwlocks.er,9,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,186435035162.66666,193046208.55911458,193454.01380208333,5.1492467556
testset,eigen.mutex,9,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,263278059037.83334,273110304.7054687,116711.54973958334,3.6463349952
testset,eigen.mutex.er,9,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,189279084683.16666,195872961.20538196,190760.87222222224,5.0718757523999995
testset,eigen.glock,9,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1404066832007.5,1461640799.3372395,202.2502604166667,0.6837281376000001
testset,eigen.atomicrmi.optsva,9,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,109863156696.83333,113161131.55329861,155488.73776041667,8.7381432396
testset,eigen.atomicrmi.sva,9,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,265980573807.25,275770174.4002604,72548.4134548611,3.6092861460000005
testset,eigen.reflow,9,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,5534,722,238,173757807601.33334,179858907.95503473,261.66796875,5.5249315884
testset,eigen.rwlocks,9,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,403262146040.75,418909964.7942708,153017.91015625,2.3805854568
testset,eigen.rwlocks.er,9,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,307906851272.3333,319391202.1423611,225764.06197916667,3.117826044
testset,eigen.mutex,9,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,443205710687.4167,460553019.36128473,102770.61423611111,2.1660370728
testset,eigen.mutex.er,9,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,335121643923.0,347778157.7601562,199322.39913194443,2.8646314476
testset,eigen.glock,9,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2287390534029.5835,2381604460.0601563,211.22638888889165,0.4196922156
testset,eigen.atomicrmi.optsva,17,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,193235031076.91666,99504197.03789063,175255.49379340277,9.9360865848
testset,eigen.atomicrmi.sva,17,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,500356620202.0,259556027.3628472,75819.28728298612,3.8372631084
testset,eigen.reflow,17,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,17295,1563,357,341104782438.75,176712544.97105035,182.919184027775,5.628768926399999
testset,eigen.rwlocks,17,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,676363073252.75,351163770.83836806,164977.53046875002,2.8387120404
testset,eigen.rwlocks.er,17,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,484632368897.0,251241251.13559029,202607.53806423608,3.961765914
testset,eigen.mutex,17,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,760396102692.5,394934390.5620226,106447.59670138889,2.5249997904
testset,eigen.mutex.er,17,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,648331675209.6666,336490643.06783855,166758.89496527778,2.9614471632
testset,eigen.glock,17,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,4073600008564.3335,2120586822.9200954,122.769878472225,0.47132757119999996
testset,eigen.atomicrmi.optsva,17,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,249582609918.25,128822542.57417534,175609.54800347224,7.692843666
testset,eigen.atomicrmi.sva,17,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,640780690958.9166,332671917.25447047,66149.49392361111,2.9963449692
testset,eigen.reflow,17,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,17876,1590,330,409119582590.5833,211986557.1653212,225.976605902775,4.6930043976
testset,eigen.rwlocks,17,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1003084443268.0834,521181247.02443576,173240.91914062502,1.9140960792000001
testset,eigen.rwlocks.er,17,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,741281026138.25,384839248.0905816,226973.39127604166,2.5901108112
testset,eigen.mutex,17,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1095004215234.25,569229201.9855034,114412.37486979167,1.7534179079999999
testset,eigen.mutex.er,17,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,880251111956.75,457256458.63628477,172865.2644097222,2.1811957680000003
testset,eigen.glock,17,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,5494060696146.583,2860520739.509809,128.42591145833333,0.3494682912
testset,eigen.atomicrmi.optsva,17,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,437817817024.0,226813282.63372397,165000.09144965277,4.385385714
testset,eigen.atomicrmi.sva,17,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1083970275336.0834,563354695.9634548,65629.71558159722,1.771266282
testset,eigen.reflow,17,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,18362,1632,288,561627812979.75,291411111.75134546,134.197222222225,3.418634112
testset,eigen.rwlocks,17,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1550009586249.5833,806006889.420052,169501.85164930555,1.238702016
testset,eigen.rwlocks.er,17,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1183653441521.3333,615241186.1420573,210971.55108506943,1.622096412
testset,eigen.mutex,17,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1670571219900.6667,868967317.9026475,96995.3900173611,1.1493074808
testset,eigen.mutex.er,17,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1357409967217.9167,705788774.3476129,147247.9646267361,1.4144584512
testset,eigen.glock,17,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,9022480701126.0,4698136631.615277,133.03693576389165,0.21280178519999998
testset,eigen.atomicrmi.optsva,25,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,431556055838.4167,148735300.34956595,175345.8214988426,6.6735247044
testset,eigen.atomicrmi.sva,25,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1117171241928.1667,386740618.3989294,79983.52361111112,2.5779396144
testset,eigen.reflow,25,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,38427,2426,454,761006698206.0834,263159966.68475115,130.13585069444167,3.7844607768000005
testset,eigen.rwlocks,25,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1588236498816.1667,550295804.9922743,196480.61924189815,1.813331958
testset,eigen.rwlocks.er,25,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1265103272070.75,438030051.98530096,232483.34401041665,2.2764939936
testset,eigen.mutex,25,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1744345381871.4167,604594943.5033275,115524.56548032408,1.6510491731999999
testset,eigen.mutex.er,25,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1408631508929.4167,487978297.5188368,176689.21675347222,2.0445375396
testset,eigen.glock,25,12,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,9107380204494.416,3161269019.430353,102.44583333333333,0.3162270528
testset,eigen.atomicrmi.optsva,25,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,548630502097.75,189283906.04661456,186975.45202546296,5.2494347088
testset,eigen.atomicrmi.sva,25,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1418126349156.25,491353553.5032697,66734.9467013889,2.0308486632
testset,eigen.reflow,25,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,38648,2491,389,877318848052.8334,303562089.0699074,109.182175925925,3.2827289712
testset,eigen.rwlocks,25,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2151423406120.75,745920401.2898726,172349.14797453702,1.3386486324
testset,eigen.rwlocks.er,25,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1542712274003.4167,534514589.5184317,206463.33443287038,1.866841956
testset,eigen.mutex,25,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2486346012564.8335,862184300.5765625,121049.02413194445,1.1583263088
testset,eigen.mutex.er,25,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1927944892521.75,668295346.6452546,175278.3384837963,1.4938186307999999
testset,eigen.glock,25,12,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,12291133615177.334,4266779978.374045,149.25575810185,0.23431524600000003
testset,eigen.atomicrmi.optsva,25,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,992264329633.5834,343256887.90570027,170556.65390625,2.9024524152
testset,eigen.atomicrmi.sva,25,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2334801467387.0,809448990.5166378,85625.49976851851,1.2335095896
testset,eigen.reflow,25,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,38230,2477,403,1153250737016.9167,399262935.92633104,107.25677083333333,2.4972886703999997
testset,eigen.rwlocks,25,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,3275449629858.4165,1135989909.0090857,180185.4703125,0.8792685972000001
testset,eigen.rwlocks.er,25,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2601045150047.0,901898669.7059606,223247.1826678241,1.1072472156000002
testset,eigen.mutex,25,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,3864244174575.0,1340518404.7665508,122934.09458912036,0.745294518
testset,eigen.mutex.er,25,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,3076992207835.5,1067196275.8228298,173326.19418402776,0.9359789712
testset,eigen.atomicrmi.optsva,5,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,16292249430.833334,32623723.002951387,168149.56788194444,29.4618617304
testset,eigen.atomicrmi.sva,5,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,19977386319.333332,40489573.89722222,73351.97777777778,24.027167134800003
testset,eigen.reflow,5,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,1210,270,210,24943838484.5,50861656.942187496,303.41875,19.243229156399998
testset,eigen.rwlocks,5,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,26667357714.5,54381551.95260417,148625.70069444444,17.9995335552
testset,eigen.rwlocks.er,5,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,19333748203.166668,39224671.56493055,193113.9140625,24.827053448399997
testset,eigen.mutex,5,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,27380638378.5,55896750.42916667,99650.54947916667,17.530635822
testset,eigen.mutex.er,5,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,22344389132.666668,45400363.11232639,160238.89600694444,21.481903002
testset,eigen.glock,5,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,268789453720.0,558787867.830382,290.02135416666664,1.78578435
testset,eigen.atomicrmi.optsva,5,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,18104404158.333332,36417389.65711806,178305.31718749998,26.5128858036
testset,eigen.atomicrmi.sva,5,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,25852600382.666668,52695499.952951394,79166.3125,18.566797648799998
testset,eigen.reflow,5,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,1249,278,202,30290702432.833332,62119902.18072917,342.75885416666665,15.846446647199999
testset,eigen.rwlocks,5,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,36234734860.75,74335845.90069444,160454.86180555556,13.246957700400001
testset,eigen.rwlocks.er,5,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,29094029744.333332,59292848.38159722,250907.87465277777,16.4982301944
testset,eigen.mutex,5,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,35326391663.083336,72473494.31180556,113207.50954861111,13.587575107200001
testset,eigen.mutex.er,5,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,27648057920.25,56417954.68298611,180274.01510416667,17.3610747408
testset,eigen.glock,5,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,356224775776.1667,740915028.8354167,287.940625,1.3474638276
testset,eigen.atomicrmi.optsva,5,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,28495166233.583332,58093063.685590275,155034.34114583334,16.8449622672
testset,eigen.atomicrmi.sva,5,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,34955928689.666664,71686904.54375,69968.54496527778,13.7315762448
testset,eigen.reflow,5,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,1262,270,210,41367145633.416664,85112243.76319444,311.4427083333333,11.6034111768
testset,eigen.rwlocks,5,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,66480292319.75,137339387.93177083,146872.8564236111,7.220184858
testset,eigen.rwlocks.er,5,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,47661802322.833336,98049073.37864584,238100.46701388888,10.070957803199999
testset,eigen.mutex,5,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,53584288407.583336,110414479.87586807,105509.1796875,8.9578496652
testset,eigen.mutex.er,5,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,45179337814.0,92991438.38211805,150384.85381944446,10.6243257036
testset,eigen.glock,5,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,576307044411.0,1199344340.8743055,289.3859375,0.8328893508
testset,eigen.atomicrmi.optsva,9,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,45940741998.416664,46708139.21762153,157909.2236111111,20.8964844324
testset,eigen.atomicrmi.sva,9,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,73886618114.25,75847914.23177083,69633.84592013889,12.992880503999999
testset,eigen.reflow,9,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,3571,631,329,75259924422.33333,77337650.37925348,182.07282986110832,12.755792772
testset,eigen.rwlocks,9,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,106829537722.75,110276913.47161458,141275.48619791667,8.9862787056
testset,eigen.rwlocks.er,9,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,89650811537.75,92217907.45243055,191571.73359375002,10.7082131604
testset,eigen.mutex,9,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,97911611623.16667,100925319.08168404,90611.3322048611,9.804761499600001
testset,eigen.mutex.er,9,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,84762172387.75,87184945.15781249,153681.68272569444,11.3258069364
testset,eigen.glock,9,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1042022203922.6666,1084228619.7553818,185.676909722225,0.9212855508
testset,eigen.atomicrmi.optsva,9,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,63023703772.166664,64356160.056597225,164431.59600694446,15.232364055600002
testset,eigen.atomicrmi.sva,9,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,91838346167.25,94646695.24913193,63523.06302083333,10.4531499108
testset,eigen.reflow,9,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,3646,652,308,88442833796.58333,91145299.84175347,216.59869791666665,10.854469026
testset,eigen.rwlocks,9,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,148554812654.83334,153630921.97092015,150424.15963541667,6.462261187199999
testset,eigen.rwlocks.er,9,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,100701324500.08333,103649086.52413195,218759.75755208335,9.5331417408
testset,eigen.mutex,9,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,134615784508.91667,139116068.98880208,100930.484375,7.1314073868
testset,eigen.mutex.er,9,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,115489392539.66667,119163199.39461805,161020.82508680556,8.3124517224
testset,eigen.glock,9,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1392448876015.3333,1449251021.772309,210.775434027775,0.6894328524
testset,eigen.atomicrmi.optsva,9,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,105415959366.83333,108483233.96423613,160223.35876736112,9.10678047
testset,eigen.atomicrmi.sva,9,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,145857806424.91666,150844003.9766493,61165.233593749996,6.5817526224
testset,eigen.reflow,9,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,3505,650,310,112967814760.91667,116521127.35199653,185.28524305555834,8.497995663600001
testset,eigen.rwlocks,9,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,215573273683.5,223436292.31059027,134083.14401041667,4.4532422016
testset,eigen.rwlocks.er,9,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,181129068537.08334,187412137.31354165,186808.36276041667,5.3000879856
testset,eigen.mutex,9,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,256763617127.41666,266178213.65034723,109373.94921875,3.7388474688
testset,eigen.mutex.er,9,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,186153190438.58334,192724723.39487848,136550.87491319445,5.1570429588
testset,eigen.glock,9,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2275797006130.5,2369402349.679514,237.70954861110832,0.4218302412
testset,eigen.atomicrmi.optsva,17,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,167793875992.0,86303535.66189237,181954.65186631944,11.4426106956
testset,eigen.atomicrmi.sva,17,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,298747174135.0,154550575.1170573,67193.94696180556,6.426839034
testset,eigen.reflow,17,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,11072,1435,485,236296755084.66666,122017741.08042534,134.09704861110833,8.1253760736
testset,eigen.rwlocks,17,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,412164751917.4167,213650339.33402777,163686.29800347224,4.6583313864
testset,eigen.rwlocks.er,17,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,299710821872.6667,155079075.16145834,201838.81822916667,6.4061750856
testset,eigen.mutex,17,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,407415817991.25,211080612.53871527,111243.59353298611,4.7126299848
testset,eigen.mutex.er,17,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,372217719031.3333,192755637.54596353,186866.63064236112,5.1582713604
testset,eigen.glock,17,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,4078826264626.25,2123530965.2577689,113.79735243055832,0.4707236532
testset,eigen.atomicrmi.optsva,17,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,234014886273.83334,120675509.45290798,178676.57374131944,8.204606256
testset,eigen.atomicrmi.sva,17,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,359570088400.8333,186208646.13337672,75786.35421006945,5.3397100092
testset,eigen.reflow,17,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,11145,1455,465,270522978040.16666,139827931.24396703,126.146440972225,7.097363832
testset,eigen.rwlocks,17,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,606886951319.25,314934815.70269096,179528.63572048608,3.1636864092
testset,eigen.rwlocks.er,17,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,481790360291.0,249772036.34765625,208008.32769097222,3.9851357735999997
testset,eigen.mutex,17,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,562502080693.25,291832912.32243925,111433.53702256945,3.4133207075999996
testset,eigen.mutex.er,17,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,468923692319.3333,243058543.27799478,174042.71597222224,4.094482815599999
testset,eigen.glock,17,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,5500972050778.917,2863988715.7163625,123.60594618055832,0.34902922319999996
testset,eigen.atomicrmi.optsva,17,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,420894866074.3333,218009242.44492188,165022.88090277778,4.5617092404
testset,eigen.atomicrmi.sva,17,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,609986340242.4166,316483086.9549045,76881.77552083334,3.1476114684
testset,eigen.reflow,17,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,11380,1485,435,362006313946.3333,187533565.82660592,126.006293402775,5.3037748956
testset,eigen.rwlocks,17,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,918579898904.1666,477289518.806684,164354.12973090276,2.0901829031999997
testset,eigen.rwlocks.er,17,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,700116345201.5,363459941.70941836,223072.33389756945,2.7424013352
testset,eigen.mutex,17,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,935750616879.9166,486207077.3087674,102759.88619791665,2.05182873
testset,eigen.mutex.er,17,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,722343219328.4166,374961540.0362847,170716.95403645834,2.6580162287999998
testset,eigen.glock,17,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,9025092673633.916,4699436865.736112,136.17634548610832,0.21274019760000001
testset,eigen.atomicrmi.optsva,25,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,403302600854.6667,138937240.60992476,148417.2312210648,7.1410399884
testset,eigen.atomicrmi.sva,25,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,722553823795.25,249842598.71371529,68495.89693287037,3.9858622368
testset,eigen.reflow,25,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,22882,2306,574,485223494695.9167,167408381.6127315,125.31608796296666,5.9354092116
testset,eigen.rwlocks,25,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,928965139514.6666,321509639.09537035,176391.19204282408,3.1002239771999998
testset,eigen.rwlocks.er,25,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,717418280605.25,248014149.20462963,225959.05497685182,4.0143945
testset,eigen.mutex,25,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,983593850631.9166,340487688.8447338,115293.73972800926,2.9280378263999998
testset,eigen.mutex.er,25,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,827049455363.75,286053310.66941553,154366.78043981481,3.4822585056
testset,eigen.glock,25,12,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,9064334071906.084,3146305926.841291,102.690972222225,0.3177288012
testset,eigen.atomicrmi.optsva,25,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,533861700671.9167,184186300.93726853,178453.8517361111,5.3946555756
testset,eigen.atomicrmi.sva,25,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,904777355434.9166,313043147.1108507,70152.25387731481,3.1831035372
testset,eigen.reflow,25,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,23485,2310,570,563295855666.0,194496485.9835359,113.65859375000001,5.1127661795999995
testset,eigen.rwlocks,25,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1237897303316.75,428613475.63498265,249363.69762731483,2.3265257892
testset,eigen.rwlocks.er,25,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,921647057310.25,318814801.0297743,233786.2025462963,3.1248404448000002
testset,eigen.mutex,25,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1501919206440.0833,520401203.67054397,116107.68333333333,1.9175465543999999
testset,eigen.mutex.er,25,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1080109015443.9166,373847980.0699653,175655.09259259258,2.6663975196000003
testset,eigen.glock,25,12,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,12260356710581.25,4256024420.6821465,102.56345486110833,0.23490344279999997
testset,eigen.atomicrmi.optsva,25,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,950934512969.5,328893419.9230035,159948.78090277777,3.0285997200000003
testset,eigen.atomicrmi.sva,25,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1439065963912.25,498525775.03425926,71898.11440972223,2.0012981148
testset,eigen.reflow,25,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,23535,2345,535,741394543952.25,256286329.71964702,110.57068865740833,3.8845713444000003
testset,eigen.rwlocks,25,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1971742315059.3333,683307940.1302952,175599.09548611112,1.4606371115999999
testset,eigen.rwlocks.er,25,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1675198438599.5,580376990.7199364,226023.3888310185,1.7191993104
testset,eigen.mutex,25,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,2157128904293.0833,747578677.0449942,134651.54751157408,1.3351079736
testset,eigen.mutex.er,25,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,1775100163306.0833,615104717.416059,170814.3443287037,1.6224436571999998
testset,eigen.glock,25,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,20271413252325.418,7037472049.334549,112.21385995370001,0.1420719888
testset,eigen.glock,25,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,27086306374942.5,7052645112.783756,80.61936848958125,0.1417690528
testset,eigen.glock,25,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,27019545897269.5,7035551915.54056,78.300537109375,0.1421193392
testset,eigen.glock,25,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,27058817885115.688,7045640850.763884,83.41780598958125,0.1419130736
testset,eigen.glock,25,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,27054331257889.688,7044502478.920134,79.01541341145625,0.141936608
testset,eigen.glock,25,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,20210203581315.582,7016330308.601186,100.09918981481667,0.1425022752
testset,eigen.glock,25,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,20180484819947.582,7006030992.111573,107.39528356481667,0.1427121312
testset,eigen.rwlocks.er,17,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,551008038420.1666,285760137.416059,232062.38428819444,3.4845226680000003
testset,eigen.rwlocks.er,17,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1105927360344.5,574639072.5084201,242658.40564236112,1.7360995572
testset,eigen.glock,25,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,20282614153553.0,7041391098.672627,118.92745949074167,0.1419935304
testset,eigen.rwlocks,25,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,796354408417.0,275352720.89163774,174669.36241319444,3.6164802624000005
testset,eigen.atomicrmi.optsva,5,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,20165494217.25,40849004.02395833,192428.51493055557,23.8030367532
testset,eigen.glock,25,16,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,26975630175136.0,7023831153.73444,82.63785807291875,0.1423507056
testset,eigen.glock,25,16,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,27020973449145.188,7035882358.6869955,100.19939778645625,0.1421118304
testset,eigen.glock,25,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,27079217917303.312,7050969684.130224,106.017236328125,0.1418061632
testset,eigen.glock,25,16,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,27056444477767.5,7045059752.828402,77.42784830729374,0.1419255216
testset,eigen.glock,25,16,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,27072225935329.75,7049110640.661409,82.85963541666875,0.1418427872
testset,eigen.glock,25,16,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,27035977476001.625,7039773011.809213,78.16971028645625,0.1420329632
testset,eigen.glock,25,12,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,20307355054769.668,7050003514.530845,107.44759837963333,0.1418205372
testset,eigen.glock,25,12,10,10,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,20220442462245.582,7019891379.184115,105.90859375000001,0.142430118
testset,eigen.glock,25,12,10,20,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,20200852866458.5,7013089169.941493,117.376909722225,0.14256823799999999
testset,eigen.rwlocks.er,17,12,3,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,523788866920.5833,271426355.67725694,312627.2330295139,3.6655991016000002
testset,eigen.rwlocks.er,17,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1185843033369.6667,616235997.0397569,259429.2858940972,1.619101302
testset,eigen.glock,25,12,10,5,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,20314680501149.582,7052379688.034839,103.57421875,0.1417693968
testset,eigen.rwlocks,25,12,3,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,726752043965.3334,251097387.8985243,232768.80517939816,3.9628371516000005
testset,eigen.glock,25,12,10,10,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,20210518745403.582,7016323469.442969,106.82722800925832,0.1425000528
testset,eigen.glock,25,12,10,20,50,5,1,9,1,9,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,20213132112207.168,7017404345.724219,102.07288773148333,0.14248162920000002
testset,eigen.rwlocks.er,17,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,1880741694246.6667,978142229.7994357,267412.41983506945,1.0208738424
testset,eigen.glock,25,12,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,20287594150989.918,7043064975.654254,115.64771412036667,0.1419586752
testset,eigen.glock,25,12,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,20209384899847.0,7016042943.339902,103.3197337963,0.1425080484
testset,eigen.glock,25,12,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,20181186601347.418,7006336372.371586,113.22832754630001,0.14270716919999998
testset,eigen.atomicrmi.optsva,5,12,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,480,0,0,480,0,480,20142176275.916668,40438714.7796875,205989.8604166667,23.830592754
testset,eigen.atomicrmi.optsva,9,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,252787219314.6875,196277744.99389648,181881.52456054688,5.0635471344
testset,eigen.rwlocks.er,9,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,480903213431.5,374531848.42333984,226874.96557617188,2.6616582384
testset,eigen.atomicrmi.optsva,17,16,5,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,683890569308.8125,266163527.6857422,128280.3392578125,3.7432889344
testset,eigen.atomicrmi.optsva,17,16,10,5,50,5,5,5,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1072217814744.6875,417880381.1595459,130703.72529296875,2.3875745808
testset,eigen.atomicrmi.optsva,5,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,17342425220.5,104695495.98125,626342.8671875,9.2259299356
testset,eigen.atomicrmi.sva,5,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,39516022117.75,243619491.2796875,276915.6359375,4.0489905468
testset,eigen.reflow,5,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,628,102,58,35312455311.5,217207745.978125,934.0546875,4.5309791852
testset,eigen.rwlocks,5,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,46191876024.25,285328313.3640625,564479.590625,3.4638125524
testset,eigen.rwlocks.er,5,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,42783986349.25,263792848.9890625,763904.459375,3.7397169748
testset,eigen.mutex,5,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,54205975710.0,335310713.1078125,432231.5125,2.9517040864
testset,eigen.mutex.er,5,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,42272318302.0,260599127.8984375,620135.88125,3.7849828548
testset,eigen.glock,5,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,91519745688.5,569080037.6359375,1117.153125,1.7482566064
testset,eigen.atomicrmi.optsva,5,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,19150742494.25,57861780.1390625,338689.009765625,16.7095348968
testset,eigen.atomicrmi.sva,5,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,47523032053.625,146663108.984375,138313.60390625,6.7335770928
testset,eigen.reflow,5,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,1588,227,93,46843845703.125,144807870.6125,487.0828125,6.8312068576
testset,eigen.rwlocks,5,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,64779972041.875,200527812.8578125,306350.774609375,4.9397983656
testset,eigen.rwlocks.er,5,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,60690280703.375,187675195.9753906,403578.91328125,5.2726729272
testset,eigen.mutex,5,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,73548907653.0,228196032.19296876,195565.15859375,4.3508463992
testset,eigen.mutex.er,5,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,58450127937.5,180943868.653125,280385.36640625,5.4747527728
testset,eigen.glock,5,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,182873429943.25,569968180.2648437,492.576953125,1.7498441416
testset,eigen.atomicrmi.optsva,5,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,21120247664.5625,31721076.731347658,208816.09365234376,30.3026749568
testset,eigen.atomicrmi.sva,5,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,61776326033.625,95603584.4515625,82572.73017578125,10.3599556832
testset,eigen.reflow,5,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,3362,473,167,49230335464.5,75971730.75292969,251.84609375,13.0001145424
testset,eigen.rwlocks,5,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,79692762822.6875,123430779.59199218,187593.2599609375,8.0308421664
testset,eigen.rwlocks.er,5,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,71021786865.5,109866252.79160157,278012.282421875,9.0113193184
testset,eigen.mutex,5,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,78460132754.5625,121626757.92539063,117431.40712890626,8.1570088848
testset,eigen.mutex.er,5,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,69034708999.8125,106785506.39541015,182267.69033203126,9.270698888
testset,eigen.glock,5,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,365510633889.8125,570220122.3825195,254.48037109375,1.750975048
testset,eigen.atomicrmi.optsva,5,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,20140410350.5,122091840.384375,645302.475,7.9442274124
testset,eigen.atomicrmi.sva,5,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,44964152908.5,277782999.1203125,267121.34375,3.5583901764
testset,eigen.reflow,5,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,648,95,65,42891959100.75,264925325.384375,1000.2796875,3.7303029136
testset,eigen.rwlocks,5,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,58305603050.5,360955089.8578125,564974.559375,2.7441616524
testset,eigen.rwlocks.er,5,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,54833877407.5,339190480.48125,760534.0125,2.9179041784
testset,eigen.mutex,5,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,76640849218.5,475706163.7328125,391844.0640625,2.0876595396
testset,eigen.mutex.er,5,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,60999864437.75,377718083.065625,569550.20625,2.6229566488
testset,eigen.glock,5,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,121243257975.5,754797177.38125,972.5890625,1.3196610076
testset,eigen.atomicrmi.optsva,5,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,22034155333.875,66718154.13203125,363612.801953125,14.5229075112
testset,eigen.atomicrmi.sva,5,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,60862210586.0,188300736.39140624,136082.427734375,5.2577781336
testset,eigen.reflow,5,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,1558,230,90,53516354765.0,165621539.8761719,493.894921875,5.9794805048
testset,eigen.rwlocks,5,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,82908838211.0,257272480.45664063,293681.462890625,3.8596608864
testset,eigen.rwlocks.er,5,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,69548625380.75,215460536.02929688,389015.715625,4.6010974088
testset,eigen.mutex,5,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,101926193507.625,316718575.5390625,201046.392578125,3.1395266416
testset,eigen.mutex.er,5,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,70933193516.5,219778707.68398437,302286.912109375,4.511287088
testset,eigen.glock,5,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,241635251945.5,752670198.0824219,545.87265625,1.3243100808
testset,eigen.atomicrmi.optsva,5,16,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,24491942497.0625,36949542.89541016,217212.14287109376,26.131042896
testset,eigen.atomicrmi.sva,5,16,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,74937807281.75,116250112.05839844,65463.76953125,8.5404153552
testset,eigen.reflow,5,16,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,3582,479,161,62202105294.5625,96143792.99609375,341.177734375,10.2890408128
testset,eigen.rwlocks,5,16,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,104328262562.1875,161781671.88339844,230194.889453125,6.1344834496
testset,eigen.rwlocks.er,5,16,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,76027100249.0625,117440124.71933594,338274.37724609376,8.418050904
testset,eigen.mutex,5,16,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,116599756172.6875,181015028.87802735,136176.0501953125,5.4888622496
testset,eigen.mutex.er,5,16,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,92883043311.75,144029134.46796876,168403.18623046874,6.8903857712
testset,eigen.glock,5,16,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,483993406409.0625,755264918.4801757,244.46025390625,1.322332064
testset,eigen.atomicrmi.optsva,5,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,31060598796.75,190351156.6234375,623912.0328125,5.1512207168
testset,eigen.atomicrmi.sva,5,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,83742485429.0,519929537.796875,259644.2921875,1.910619194
testset,eigen.reflow,5,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,683,108,52,62477386846.5,387178635.1125,1017.2171875,2.56092657
testset,eigen.rwlocks,5,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,96713131154.5,600853546.2015625,528153.99375,1.6543772092
testset,eigen.rwlocks.er,5,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,88715810388.5,550750754.953125,734563.6578125,1.8035116772
testset,eigen.mutex,5,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,119940168209.5,746164680.190625,374854.21875,1.3339984628
testset,eigen.mutex.er,5,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,88120385016.5,547062655.6109375,585433.4703125,1.8156979224
testset,eigen.glock,5,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,194018307372.5,1209490109.2625,978.2671875,0.824664446
testset,eigen.atomicrmi.optsva,5,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,35049802629.875,107498392.1625,342371.394140625,9.1298659616
testset,eigen.atomicrmi.sva,5,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,92356681026.75,286798475.01835936,145387.2296875,3.464827844
testset,eigen.reflow,5,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,1700,243,77,79073084048.0,245523580.5457031,498.61171875,4.0468890752
testset,eigen.rwlocks,5,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,137461389199.625,427467175.5035156,294037.74921875,2.3279264224
testset,eigen.rwlocks.er,5,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,114072699043.75,354588375.215625,346091.0375,2.8052286192
testset,eigen.mutex,5,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,170143703366.25,529844106.4964844,218134.723046875,1.8807631056
testset,eigen.mutex.er,5,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,120580207305.0,374998453.8347656,274040.73203125,2.653835212
testset,eigen.glock,5,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,388421016026.75,1212119919.0589843,485.66484375,0.823848316
testset,eigen.atomicrmi.optsva,5,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,36293592318.375,55620709.1328125,170345.502734375,17.6339667456
testset,eigen.atomicrmi.sva,5,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,120934490163.5625,187981854.4416992,78682.32294921875,5.2921213712
testset,eigen.reflow,5,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,3741,489,151,88616226134.1875,137623173.49179688,246.5515625,7.2221536384
testset,eigen.rwlocks,5,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,184099352104.5625,286726845.7416016,140146.58359375,3.4763837712
testset,eigen.rwlocks.er,5,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,151253220797.9375,235070843.4963867,255104.10634765626,4.2313148544
testset,eigen.mutex,5,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,184308658716.0,286998574.22265625,99089.74892578126,3.4724358832
testset,eigen.mutex.er,5,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,172206769926.5,268021526.3010742,190704.201953125,3.7164624848
testset,eigen.glock,5,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,780249192506.375,1218106913.058496,229.0470703125,0.820250768
testset,eigen.atomicrmi.optsva,9,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,54987418427.75,168161418.5453125,594833.109375,5.819513066
testset,eigen.atomicrmi.sva,9,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,130454456647.0,404477255.915625,250755.8109375,2.4529633424
testset,eigen.reflow,9,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,2089,249,71,116526393542.5,361345310.5109375,581.45625,2.7461589624
testset,eigen.rwlocks,9,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,183791964962.0,570976529.9164063,550989.825,1.7410989652
testset,eigen.rwlocks.er,9,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,146137059827.0,453066715.2671875,756826.42109375,2.1897251824
testset,eigen.mutex,9,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,188767208499.25,586714995.0265625,371071.5546875,1.6952096848
testset,eigen.mutex.er,9,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,162973160373.5,505894080.4921875,600516.709375,1.9635134968
testset,eigen.glock,9,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,346239834130.25,1079116059.8359375,694.72578125,0.9242148604
testset,eigen.atomicrmi.optsva,9,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,64701231158.25,99117139.84511718,320698.955859375,9.8916201216
testset,eigen.atomicrmi.sva,9,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,178083336796.625,276472482.3390625,136003.001171875,3.5938230464
testset,eigen.reflow,9,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,4939,500,140,141852925352.0,220134473.9263672,297.724609375,4.511715204
testset,eigen.rwlocks,9,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,255622483043.25,397767813.3119141,285727.025390625,2.5036921336
testset,eigen.rwlocks.er,9,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,215057370047.375,334180974.17519534,404370.6119140625,2.9759500912
testset,eigen.mutex,9,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,274871927012.5,427828982.05683595,216544.791015625,2.3283570896
testset,eigen.mutex.er,9,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,232086048225.25,360796198.06171876,357398.0236328125,2.7575979032
testset,eigen.glock,9,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,698081191638.375,1089246380.0035157,378.6779296875,0.9167988016
testset,eigen.atomicrmi.optsva,9,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,73372976899.875,56303935.15214844,173263.13603515626,17.445114728
testset,eigen.atomicrmi.sva,9,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,230017614459.5625,178911524.18964845,55693.32993164063,5.5647912144
testset,eigen.reflow,9,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,10980,1020,260,154894895711.25,120316598.56621094,142.93623046875,8.2636680448
testset,eigen.rwlocks,9,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,290781502289.0,226167083.8573242,171815.84116210937,4.401930624
testset,eigen.rwlocks.er,9,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,226614234456.6875,175953267.99799806,226122.97578125,5.6483653952
testset,eigen.mutex,9,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,348721030008.1875,271464704.1593262,93786.95888671876,3.6705558016
testset,eigen.mutex.er,9,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,280313614352.5,218068200.73608398,136115.69692382813,4.5663140656
testset,eigen.glock,9,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1411944095362.5,1102236862.2467773,150.591015625,0.9065514736
testset,eigen.atomicrmi.optsva,9,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,70861782412.25,217787829.20078126,606830.8171875,4.5158333464
testset,eigen.atomicrmi.sva,9,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,181775805227.5,564876341.7953125,250811.9765625,1.7604103012
testset,eigen.reflow,9,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,2190,247,73,141281896853.0,438646627.8703125,625.46875,2.2649752524
testset,eigen.rwlocks.er,9,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,174591798584.5,542017480.6109375,741712.53046875,1.8328466892
testset,eigen.mutex,9,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,270078836918.0,840730421.5195312,391827.24375,1.1848392256
testset,eigen.mutex.er,9,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,228184918194.75,709682342.7757813,591844.49140625,1.402371386
testset,eigen.glock,9,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,463714705736.5,1446204662.6742187,680.028125,0.6900794736
testset,eigen.atomicrmi.optsva,9,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,79167281464.125,121813424.80371094,341414.7267578125,8.0841477456
testset,eigen.atomicrmi.sva,9,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,242248423476.5,376835697.3197266,138070.4171875,2.6419160576
testset,eigen.reflow,9,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,5189,528,112,171881495474.625,267017329.07949218,293.752734375,3.7234956456
testset,eigen.rwlocks,9,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,327913876018.375,510582652.1544922,324357.1138671875,1.9517319848
testset,eigen.rwlocks.er,9,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,272355060334.875,423609267.5072266,409579.7033203125,2.3498737248
testset,eigen.mutex,9,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,358504343372.875,558409726.7615235,203545.090625,1.7851945504
testset,eigen.mutex.er,9,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,305570241306.625,475733637.3605469,332819.9091796875,2.0944447904
testset,eigen.glock,9,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,932830768282.0,1456002004.0416017,302.1107421875,0.686083716
testset,eigen.atomicrmi.optsva,9,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,120693802841.75,373556676.4429687,554065.484375,2.6513374544
testset,eigen.atomicrmi.sva,9,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,279614436988.75,870299194.9023438,262198.81953125,1.1444330396
testset,eigen.atomicrmi.sva,9,16,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,305563253845.6875,237900831.87841797,54373.95551757813,4.1889853696
testset,eigen.reflow,9,16,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,11052,1060,220,183924023068.3125,142851723.03271484,155.892919921875,6.9593954
testset,eigen.rwlocks.er,9,16,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,312210639333.3125,242931495.1635254,183371.15693359374,4.099796224
testset,eigen.mutex,9,16,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,461731566018.5625,359792913.3348633,85213.05224609375,2.7721734752
testset,eigen.mutex.er,9,16,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,409137082366.4375,318767065.35419923,137937.0580078125,3.1285357776
testset,eigen.glock,9,16,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1887195448336.5,1473434076.6614747,158.6548828125,0.6782551328
testset,eigen.reflow,9,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,2163,254,66,194660193865.5,605232088.5171875,617.959375,1.6438902768
testset,eigen.rwlocks,9,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,349400459821.25,1088047494.7390625,538307.78359375,0.9158545476
testset,eigen.rwlocks.er,9,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,308018598566.75,958667792.4828125,747299.25625,1.0388983052
testset,eigen.mutex,9,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,438147983240.25,1365708907.5039062,424928.48515625,0.7303468512
testset,eigen.mutex.er,9,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,357225166563.75,1112488263.7515626,642144.0625,0.8957935496
testset,eigen.glock,9,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,756718297421.0,2361509547.975,637.35234375,0.422878634
testset,eigen.atomicrmi.optsva,9,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,125496104762.625,193891651.51582032,327264.446484375,5.0997598784
testset,eigen.atomicrmi.sva,9,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,378643348254.5,589722458.6107422,133878.7119140625,1.6902449312
testset,eigen.reflow,9,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,5298,536,104,241309275781.625,375395168.19375,298.708984375,2.6521980888
testset,eigen.rwlocks,9,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,543723518674.25,847645972.8958985,313606.2705078125,1.1770688192
testset,eigen.rwlocks.er,9,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,429545120821.125,669136756.8169922,415464.3443359375,1.4899482472
testset,eigen.mutex,9,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,627298916667.25,978305253.3863281,209465.705078125,1.0202472584
testset,eigen.mutex.er,9,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,521441418903.5,812758402.4462891,335634.0599609375,1.2273670192
testset,eigen.glock,9,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1519350614416.0,2372315124.8708982,271.911328125,0.4212325936
testset,eigen.atomicrmi.optsva,9,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,136744307121.6875,105881471.10361329,136203.60595703125,9.3605359296
testset,eigen.atomicrmi.sva,9,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,481148221836.25,374843574.38203126,83286.25708007812,2.66030288
testset,eigen.reflow,9,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,11734,1060,220,268428471175.0,208798626.56850585,174.86875,4.7684956608
testset,eigen.rwlocks,9,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,710404871196.8125,553910682.9292481,153112.30932617188,1.8017894464
testset,eigen.rwlocks.er,9,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,498327209847.5625,388337096.5095215,216198.050390625,2.5685934352
testset,eigen.mutex,9,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,796954776855.25,621728635.9233887,92386.65903320312,1.6061137184
testset,eigen.mutex.er,9,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,597575291173.3125,465720571.87001956,168808.97084960938,2.1419895008
testset,eigen.glock,9,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,3067352506834.3125,2395543200.1132326,154.582568359375,0.4172979776
testset,eigen.atomicrmi.optsva,17,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,198357565664.5,306417689.9261719,627418.556640625,3.2264965436
testset,eigen.atomicrmi.sva,17,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,518342682640.75,806496072.2894531,314061.8703125,1.2347044176
testset,eigen.reflow,17,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,6942,492,148,383140787877.5,595757666.3175781,400.75546875,1.6704042488
testset,eigen.rwlocks,17,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,611244559620.75,951453677.6792969,611445.436328125,1.047044084
testset,eigen.rwlocks.er,17,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,476077082301.5,740160556.1390625,833562.19765625,1.3443201192
testset,eigen.mutex,17,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,775677504694.0,1208453581.2585938,489927.155859375,0.8250851624
testset,eigen.mutex.er,17,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,629779350848.5,980373604.7046875,762186.9921875,1.0162289364
testset,eigen.glock,17,4,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1341860092121.5,2093479556.1878905,395.34453125,0.4769498728
testset,eigen.atomicrmi.optsva,17,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,247313250004.625,191236142.14609376,355413.7341796875,5.1756224136
testset,eigen.atomicrmi.sva,17,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,735646668446.875,572983578.9467773,136066.21259765624,1.73996574
testset,eigen.reflow,17,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,17015,1100,180,467015731660.25,363357833.88623047,255.26572265625,2.7408070288
testset,eigen.rwlocks,17,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,900467870978.25,701704590.2478516,322089.19140625,1.4214832544
testset,eigen.rwlocks.er,17,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,736444947259.5,573422655.0484375,389152.5716796875,1.7380796824
testset,eigen.mutex,17,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1053099374627.5,821044793.0928711,197758.57431640624,1.2154598424
testset,eigen.mutex.er,17,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,879524508845.625,685414618.5479492,290667.17841796874,1.4553318152
testset,eigen.glock,17,8,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,2734325870854.375,2134577901.8759766,216.999609375,0.4681226968
testset,eigen.atomicrmi.optsva,17,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,271239546115.3125,105095307.24904785,139622.2562988281,9.4381517616
testset,eigen.atomicrmi.sva,17,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,940508937456.1875,366460008.9916748,60020.8365234375,2.7219305392
testset,eigen.reflow,17,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,38978,2232,328,534979705225.0,208293421.7258545,102.12587890625,4.7852282528
testset,eigen.rwlocks,17,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1165524449978.6875,454226231.27336425,180153.93801269532,2.19643612
testset,eigen.rwlocks.er,17,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1013883344658.125,394959564.6414307,259789.6748046875,2.5249453136
testset,eigen.mutex,17,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1496226768219.9375,583517853.446997,96942.89064941407,1.710970592
testset,eigen.mutex.er,17,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1039218270136.9375,404961940.50869143,173982.4305419922,2.4633901008
testset,eigen.glock,17,16,3,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,5508019042253.8125,2150685601.7263427,131.256005859375,0.4647768976
testset,eigen.atomicrmi.optsva,17,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,273655055497.5,423794262.07890624,677558.50625,2.3387106768
testset,eigen.atomicrmi.sva,17,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,704877315361.75,1097912952.3941407,263059.10546875,0.9079594224
testset,eigen.reflow,17,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,7578,520,120,479056653014.0,745462492.5929687,392.084765625,1.3359589016
testset,eigen.rwlocks,17,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,896745873649.0,1397273384.4460938,723946.400390625,0.7136916028
testset,eigen.rwlocks.er,17,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,682682482460.75,1062741696.6164062,875622.261328125,0.9374782808
testset,eigen.mutex,17,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1005767225623.75,1567939161.1246095,485213.864453125,0.6363301404
testset,eigen.mutex.er,17,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,881810537838.0,1373988876.9054687,754287.212890625,0.7257794872
testset,eigen.glock,17,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1809221650896.0,2823752109.4472656,350.35625,0.3537432796
testset,eigen.atomicrmi.optsva,17,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,298331116491.625,231215032.1915039,327385.2811523437,4.2905346752
testset,eigen.atomicrmi.sva,17,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,954544192808.625,744069309.4355469,132665.123828125,1.3409541536
testset,eigen.reflow,17,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,18136,1100,180,586789914329.375,456940915.9899414,215.62607421875,2.1813599192
testset,eigen.rwlocks,17,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1255678531505.875,979098534.0628906,316440.2852539063,1.019369184
testset,eigen.rwlocks.er,17,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,978796481603.875,762688063.4040039,421258.4874023438,1.307728444
testset,eigen.mutex,17,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1427447362775.375,1113370587.403418,213277.92177734376,0.8967055696
testset,eigen.mutex.er,17,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1151464236018.875,897787456.1272461,279178.8663085938,1.1116280992
testset,eigen.glock,17,8,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,3677780393016.5,2871611677.2776365,228.85146484375,0.3480360064
testset,eigen.atomicrmi.sva,17,16,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1211128323827.6875,472175622.3909424,60996.97905273437,2.1137314272
testset,eigen.reflow,17,16,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,39809,2241,319,637421530784.3125,248209237.4711426,107.601220703125,4.0161806224
testset,eigen.rwlocks,17,16,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1579094725706.375,615843542.4866699,153722.3061035156,1.6211820352
testset,eigen.rwlocks.er,17,16,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1358795436946.5,529819151.8917969,195087.16284179688,1.8840216352
testset,eigen.mutex,17,16,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1899169641035.3125,740763556.309961,80675.8200439453,1.34795752
testset,eigen.mutex.er,17,16,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1493544115027.0,582415218.8247559,175051.06354980468,1.7140437792
testset,eigen.glock,17,16,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,7391037765217.6875,2886283954.874341,107.6908447265625,0.3463654336
testset,eigen.atomicrmi.optsva,17,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,450049644650.75,699313879.5121094,621252.238671875,1.422065338
testset,eigen.atomicrmi.sva,17,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1100643163095.25,1716168875.8878906,282425.401171875,0.5814781952
testset,eigen.reflow,17,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,8041,558,82,690849367939.5,1076108706.6804688,393.465625,0.926395868
testset,eigen.rwlocks,17,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1412610012898.0,2203148422.26875,640375.90390625,0.4530620584
testset,eigen.rwlocks.er,17,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1126535081485.25,1756189524.3707032,815889.91953125,0.568113688
testset,eigen.mutex,17,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1832776320248.75,2859930717.5539064,458656.135546875,0.349197004
testset,eigen.mutex.er,17,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1362450310589.0,2124851147.398828,748822.7125,0.4697419016
testset,eigen.glock,17,4,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,2981603605834.75,4655314503.080078,428.30078125,0.2146495928
testset,eigen.atomicrmi.optsva,17,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,507986862034.375,394743404.26113284,321667.8604492188,2.5197502056
testset,eigen.atomicrmi.sva,17,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1471943734915.0,1148078913.066504,115856.2330078125,0.8695984568
testset,eigen.reflow,17,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,18690,1126,154,826806835932.25,644267319.0208008,189.10615234375,1.5481245976
testset,eigen.rwlocks,17,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1995570955583.875,1557028835.684082,311427.60966796876,0.64142044
testset,eigen.rwlocks.er,17,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1607174172062.875,1253684528.6020508,354643.92705078126,0.7964289264
testset,eigen.mutex,17,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,2433686087385.875,1899380301.7135742,206920.18623046874,0.5259511512
testset,eigen.mutex.er,17,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1906165593048.625,1487152550.1161132,324196.2107421875,0.6715051432
testset,eigen.glock,17,8,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,6030288837061.875,4709338800.954687,488.29912109375,0.2122618064
testset,eigen.atomicrmi.sva,17,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1941361904570.625,757423323.6866455,52729.97788085938,1.318661912
testset,eigen.reflow,17,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,40959,2269,291,902098245980.8125,351516442.59404296,97.440625,2.837828376
testset,eigen.rwlocks,17,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,2737031003995.75,1068121241.252539,153897.01193847656,0.9353200592
testset,eigen.rwlocks.er,17,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,2080120339819.75,811608315.2949463,160012.64555664064,1.2306980272
testset,eigen.mutex,17,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,3269869961371.8125,1276235823.4679687,86374.5231689453,0.782905752
testset,eigen.mutex.er,17,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,2349230815395.8125,916635705.1505371,141208.45400390626,1.0897183808
testset,eigen.glock,17,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,12095770713835.0,4723994085.023486,113.40234375,0.211644224
testset,eigen.atomicrmi.optsva,5,4,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,15534961844.5,93495014.828125,647537.39375,10.2993494032
testset,eigen.atomicrmi.sva,5,4,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,26838769288.5,164564578.159375,249338.521875,5.9615252204
testset,eigen.rwlocks,5,4,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,33001836149.0,202928006.9890625,566179.5828125,4.8482150896
testset,eigen.rwlocks.er,5,4,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,27828080927.75,170601741.975,700299.084375,5.749587994
testset,eigen.mutex,5,4,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,38509135537.75,237545430.884375,391176.3890625,4.1548582632
testset,eigen.mutex.er,5,4,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,30192073448.0,185413766.396875,558920.8609375,5.2994041724
testset,eigen.glock,5,4,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,89889607480.5,558983728.2578125,748.653125,1.7799610488
testset,eigen.atomicrmi.optsva,5,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,16773562084.5,50319120.43515625,327894.04609375,19.0776412544
testset,eigen.atomicrmi.sva,5,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,29407778422.125,90148326.28203125,139478.512890625,10.8814748056
testset,eigen.reflow,5,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,1056,208,112,32352155722.625,99458958.61875,441.641796875,9.8911492248
testset,eigen.rwlocks,5,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,44422810830.625,137132998.2453125,278560.855859375,7.203506352
testset,eigen.rwlocks.er,5,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,32924164409.75,101125659.13203125,379029.598828125,9.7193051288
testset,eigen.mutex,5,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,43048547936.0,132885234.75703125,205694.1859375,7.4334679184
testset,eigen.mutex.er,5,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,33682445704.5,103511697.04570313,313449.246484375,9.5004977608
testset,eigen.glock,5,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,180909379503.0,563723447.9359375,440.67734375,1.7688413992
testset,eigen.atomicrmi.optsva,5,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,17615652386.5,26187829.975683592,201033.3427734375,36.3313254576
testset,eigen.atomicrmi.sva,5,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,36995603302.6875,56754494.44736328,87062.77001953125,17.2993529728
testset,eigen.reflow,5,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,2428,412,228,36462686572.5625,56191281.35849609,243.401171875,17.552189928
testset,eigen.rwlocks,5,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,46781561877.0,71954276.66113281,171173.38623046875,13.6806035184
testset,eigen.rwlocks.er,5,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,36420171119.375,55682349.487011716,217316.28330078124,17.5726796528
testset,eigen.mutex,5,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,51072899058.25,78810592.18466797,102351.07880859375,12.5311077264
testset,eigen.mutex.er,5,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,39980640418.8125,61658368.30546875,130378.144140625,16.0077475824
testset,eigen.glock,5,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,363870943935.625,567757761.9110352,250.07255859375,1.7588653632
testset,eigen.atomicrmi.optsva,5,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,19070154827.75,115587134.8046875,585107.2359375,8.3900734652
testset,eigen.atomicrmi.sva,5,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,31827408906.25,195631294.909375,265182.7140625,5.0271135948
testset,eigen.reflow,5,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,504,102,58,34567982667.0,213086174.1859375,1057.36875,4.6285605248
testset,eigen.rwlocks,5,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,49772003587.0,307533922.1734375,547067.8734375,3.2146586128
testset,eigen.rwlocks.er,5,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,38062396858.75,234238129.7,745175.7125,4.2036238704
testset,eigen.mutex,5,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,48753987438.25,301446629.153125,387310.6,3.2817828532
testset,eigen.mutex.er,5,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,38215610043.5,235413086.2734375,568646.4078125,4.186770794
testset,eigen.glock,5,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,119085202676.0,741416400.640625,983.6015625,1.3435758296
testset,eigen.atomicrmi.optsva,5,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,19618618201.625,59153342.67421875,327792.25,16.311036624
testset,eigen.atomicrmi.sva,5,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,35323104919.0,108638175.91875,142167.08125,9.0592262696
testset,eigen.reflow,5,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,1139,210,110,39624891864.5,122348888.47265625,504.2921875,8.0757318176
testset,eigen.rwlocks,5,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,59379069518.0,183371814.6886719,314039.629296875,5.3891043192
testset,eigen.rwlocks.er,5,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,49189101362.375,151784144.8738281,406598.73828125,6.5055061208
testset,eigen.mutex,5,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,62129300931.75,192209823.73242188,229899.35390625,5.1505488584
testset,eigen.mutex.er,5,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,48188652907.25,148712769.1785156,298134.9109375,6.6405674512
testset,eigen.glock,5,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,239367801252.375,746560993.6789062,477.828125,1.3368548248
testset,eigen.atomicrmi.optsva,5,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,20550680802.0625,31104482.527246095,166523.44931640624,31.1425205888
testset,eigen.atomicrmi.sva,5,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,43745608267.125,67380650.40615234,63663.48408203125,14.6300400288
testset,eigen.reflow,5,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,2352,435,205,41202266027.4375,63593873.95859375,256.23671875,15.5331262496
testset,eigen.rwlocks,5,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,64690878993.25,99932971.47402343,185713.25419921876,9.8932030288
testset,eigen.rwlocks.er,5,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,47128709915.625,72301524.28974609,277601.11796875,13.579832784
testset,eigen.mutex,5,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,68952963617.3125,106932297.61367187,84582.3927734375,9.2816895232
testset,eigen.mutex.er,5,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,49966607797.8125,76970736.09980468,164234.5263671875,12.8085541168
testset,eigen.glock,5,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,481182621317.0625,750984595.325293,240.83564453125,1.3300563472
testset,eigen.atomicrmi.optsva,5,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,28243873228.5,172670383.3375,586818.39375,5.6649454096
testset,eigen.atomicrmi.sva,5,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,50017641604.5,308963310.2125,270245.8578125,3.1988713356
testset,eigen.reflow,5,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,478,96,64,46356070018.0,286529701.71875,1014.6359375,3.4515436692
testset,eigen.rwlocks,5,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,76205153253.25,472470266.9078125,574263.075,2.0995955412
testset,eigen.rwlocks.er,5,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,65888952586.0,407832466.30625,798897.4921875,2.4283281752
testset,eigen.mutex,5,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,75628359059.75,469095858.4859375,377064.5875,2.1156085096
testset,eigen.mutex.er,5,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,63683991827.5,394387610.9015625,565831.8890625,2.512405322
testset,eigen.glock,5,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,192634211019.75,1200812143.4671874,1066.5734375,0.830589744
testset,eigen.atomicrmi.optsva,5,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,29482490602.5,89970893.51796874,284031.7578125,10.8538998392
testset,eigen.atomicrmi.sva,5,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,61642741581.625,190690953.61171874,129482.346484375,5.1912032432
testset,eigen.reflow,5,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,1125,209,111,54657215300.625,169123199.1015625,722.26328125,5.8546707552
testset,eigen.rwlocks,5,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,83339690857.0,258391836.41796875,303671.10859375,3.839707068
testset,eigen.rwlocks.er,5,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,76060021712.75,235556310.2746094,405314.5953125,4.2072036376
testset,eigen.mutex,5,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,91985966300.5,285558539.965625,221062.1375,3.4787915248
testset,eigen.mutex.er,5,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,74177373539.75,229903533.07773438,311069.204296875,4.3139839648
testset,eigen.glock,5,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,386218654870.375,1205083734.038672,478.158203125,0.8285462032
testset,eigen.atomicrmi.optsva,5,16,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,32067576974.1875,48957390.55576172,160086.85400390625,19.9578533952
testset,eigen.atomicrmi.sva,5,16,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,72527951170.4375,112351583.81445312,61304.5416015625,8.8241841888
testset,eigen.reflow,5,16,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,2412,422,218,58305870903.25,90049310.89160156,242.08017578125,10.9765961824
testset,eigen.rwlocks,5,16,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,102769654934.5,159378637.72636718,194114.32841796876,6.2275192064
testset,eigen.rwlocks.er,5,16,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,80399966978.5,124355682.68798828,253819.32958984375,7.9602022736
testset,eigen.mutex,5,16,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,122467660223.8125,190317215.56767577,95891.90595703125,5.225869416
testset,eigen.mutex.er,5,16,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,88640955542.6875,137457908.3298828,204779.94970703125,7.2201387728
testset,eigen.glock,5,16,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,775574110317.0625,1210791831.4518554,250.5619140625,0.8251951568
testset,eigen.atomicrmi.optsva,9,4,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,49417577072.75,150834520.03828126,628396.9921875,6.4754287636
testset,eigen.atomicrmi.sva,9,4,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,90753910508.5,280487940.44453126,270193.66484375,3.5260188592
testset,eigen.reflow,9,4,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,1489,223,97,86820120464.0,268500877.5023438,607.41875,3.6857815712
testset,eigen.rwlocks,9,4,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,127144080854.25,393937972.89921874,570795.6078125,2.5168297088
testset,eigen.rwlocks.er,9,4,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,110950559792.5,343315817.2734375,738807.57109375,2.884167512
testset,eigen.mutex,9,4,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,142270775621.75,441373980.37109375,420292.44140625,2.249232132
testset,eigen.mutex.er,9,4,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,103125792297.25,318956345.9164063,661983.0234375,3.1030064628
testset,eigen.glock,9,4,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,343150050186.5,1069584488.1179688,523.8796875,0.9325366552
testset,eigen.atomicrmi.optsva,9,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,52839028942.0,80454002.68652344,325665.1203125,12.1122589272
testset,eigen.atomicrmi.sva,9,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,113819219293.5,176196477.23457032,106186.78203125,5.6229519408
testset,eigen.reflow,9,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,3418,468,172,101791191673.125,157513223.47714844,292.1,6.287380956
testset,eigen.rwlocks,9,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,162030467588.625,251400378.38554686,251572.384375,3.9498744248
testset,eigen.rwlocks.er,9,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,131136642926.0,202985318.33222657,391191.0470703125,4.8804055504
testset,eigen.mutex,9,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,170093964385.0,264215924.57871094,169268.186328125,3.76262616
testset,eigen.mutex.er,9,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,143115353848.5,222030221.95546874,249814.113671875,4.4719171128
testset,eigen.glock,9,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,698832174365.375,1090355175.3460937,281.5078125,0.9158135864
testset,eigen.atomicrmi.optsva,9,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,54740262798.8125,41584441.14545898,136580.8276855469,23.3831540912
testset,eigen.atomicrmi.sva,9,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,135285864139.75,104837750.37563476,74513.8421875,9.4614467536
testset,eigen.reflow,9,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,7201,970,310,106696938619.625,82417561.15795898,141.3439453125,11.9965953712
testset,eigen.rwlocks,9,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,194375338819.9375,150857544.34848633,129181.498828125,6.5851975248
testset,eigen.rwlocks.er,9,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,147162282534.5625,114043582.47998047,179954.35229492188,8.697880856
testset,eigen.mutex,9,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,192662619153.375,149754939.7425293,76874.4158203125,6.6437381872
testset,eigen.mutex.er,9,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,177796103364.125,137887667.17231447,181243.99609375,7.1992578896
testset,eigen.glock,9,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1398958351133.0625,1092189411.5877929,147.60751953125,0.9149664816
testset,eigen.atomicrmi.optsva,9,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,61183065505.75,187722228.2359375,556677.321875,5.2302054064
testset,eigen.atomicrmi.sva,9,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,122534100439.25,379723023.6898438,256274.184375,2.6115179272
testset,eigen.reflow,9,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,1554,239,81,103299388910.25,319880537.7867187,804.7578125,3.0977918008
testset,eigen.rwlocks,9,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,163443093500.0,507354517.2320312,564204.92734375,1.957867984
testset,eigen.rwlocks.er,9,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,141495321860.5,438507153.98046875,742262.04375,2.2615588684
testset,eigen.mutex,9,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,198567421005.25,617394428.9125,429979.7296875,1.6115433156
testset,eigen.mutex.er,9,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,140000801263.75,434021238.34375,622275.1671875,2.285701204
testset,eigen.glock,9,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,460926739850.5,1437423664.3984375,561.89375,0.6942534948
testset,eigen.atomicrmi.optsva,9,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,67847763584.25,103864184.21894531,319576.5109375,9.4328827688
testset,eigen.atomicrmi.sva,9,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,147410107165.875,228499556.19589844,122219.841796875,4.3416290264
testset,eigen.reflow,9,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,3456,485,155,119469646826.75,185095092.82167968,312.9109375,5.357009224
testset,eigen.rwlocks,9,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,204606955609.75,317853322.9595703,258684.88046875,3.1279484024
testset,eigen.rwlocks.er,9,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,148214463852.625,229670104.25703126,379326.366015625,4.3180670992
testset,eigen.mutex,9,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,242334590115.875,376956343.2632812,188197.932421875,2.6409766752
testset,eigen.mutex.er,9,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,182058039398.375,282677822.53691405,290218.3431640625,3.5153624752
testset,eigen.glock,9,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,934508927917.0,1458623183.7179687,277.67109375,0.6848516704
testset,eigen.atomicrmi.optsva,9,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,67304532282.5625,51443999.62290039,162168.13666992186,19.0180357344
testset,eigen.atomicrmi.sva,9,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,169785837739.5625,131738961.94956055,80709.0681640625,7.5389091168
testset,eigen.reflow,9,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,7351,974,306,125890546327.625,97400699.07871094,164.107373046875,10.1675625168
testset,eigen.rwlocks,9,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,258748009456.9375,201020052.73344725,165491.8207519531,4.94689796
testset,eigen.rwlocks.er,9,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,208043566597.8125,161308761.5930664,270630.0391601563,6.1525574704
testset,eigen.mutex,9,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,282027930742.625,219356416.3001465,88609.51650390626,4.5385575696
testset,eigen.mutex.er,9,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,196271361639.875,152298407.707959,155705.6771972656,6.5215831248
testset,eigen.glock,9,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1873332837584.6875,1462822636.534082,157.775,0.6832742016
testset,eigen.atomicrmi.optsva,9,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,108536695863.5,335517312.2554687,543431.45703125,2.9483116052
testset,eigen.atomicrmi.sva,9,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,185287087900.25,575543170.3632812,254528.340625,1.7270496484
testset,eigen.reflow,9,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,1471,227,93,138758919772.75,430407498.18046874,495.3671875,2.3061580512
testset,eigen.rwlocks,9,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,275316358567.75,856573922.5164063,564820.26796875,1.1622992608
testset,eigen.rwlocks.er,9,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,235631303337.0,732474380.834375,733602.80234375,1.3580538556
testset,eigen.mutex,9,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,328154656378.0,1021923122.2625,447950.71796875,0.97514996
testset,eigen.mutex.er,9,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,224109242642.25,696691241.2179687,626715.08125,1.4278750676
testset,eigen.glock,9,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,754145741955.5,2353500372.29375,573.45859375,0.4243211652
testset,eigen.atomicrmi.optsva,9,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,110143697309.25,169955934.44335938,291292.624609375,5.8105912152
testset,eigen.atomicrmi.sva,9,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,225405895361.75,350247727.6435547,123491.19609375,2.8393223656
testset,eigen.reflow,9,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,3456,474,166,162445663481.625,252207044.1736328,290.087890625,3.939778916
testset,eigen.rwlocks,9,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,345987356558.875,538651323.9919922,275063.760546875,1.8497785768
testset,eigen.rwlocks.er,9,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,267038992012.0,415255173.1994141,364824.6966796875,2.396653744
testset,eigen.mutex,9,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,413206695403.125,643930718.8294922,179114.14296875,1.54886164
testset,eigen.mutex.er,9,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,289818058953.75,451084597.13378906,242020.58203125,2.2082819904
testset,eigen.glock,9,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1521160473309.125,2375225781.1837893,301.1078125,0.420731416
testset,eigen.atomicrmi.optsva,9,16,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,113290047050.875,87202460.37089844,158668.38828125,11.2984329456
testset,eigen.atomicrmi.sva,9,16,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,282977998711.0,220145761.77631837,55996.47109375,4.5233198544
testset,eigen.reflow,9,16,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,7637,1010,270,179364982404.4375,139121580.44467774,155.7607421875,7.1362870432
testset,eigen.rwlocks,9,16,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,421378342867.9375,327993079.3029297,174301.88745117188,3.0376501824
testset,eigen.rwlocks.er,9,16,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,330444607873.4375,256944609.59809572,253300.3662109375,3.873569032
testset,eigen.mutex,9,16,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,465957065932.1875,362915886.2684082,104844.57993164062,2.7470342096
testset,eigen.mutex.er,9,16,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,352610388715.3125,274392708.9152344,164199.5,3.6300688832
testset,eigen.glock,9,16,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,3055439193177.9375,2386014817.954004,167.310546875,0.4189250448
testset,eigen.atomicrmi.optsva,17,4,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,167835286876.25,258661144.11875,616877.165625,3.8132624664
testset,eigen.atomicrmi.sva,17,4,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,357081086671.0,554637818.9875,240024.566015625,1.7923099932
testset,eigen.reflow,17,4,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,4662,479,161,276682979320.5,429578531.00625,427.32265625,2.3131166276
testset,eigen.rwlocks,17,4,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,459166095689.0,713957451.1972656,617570.221875,1.3938311344
testset,eigen.rwlocks.er,17,4,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,375550145272.75,583077858.3496094,792579.824609375,1.704166562
testset,eigen.mutex,17,4,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,554642475428.0,863389140.7964844,374311.559765625,1.15389648
testset,eigen.mutex.er,17,4,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,462258189921.5,718875496.7386719,590399.83359375,1.3845076496
testset,eigen.glock,17,4,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1343220012605.0,2095747646.8601563,438.8609375,0.4764669928
testset,eigen.atomicrmi.optsva,17,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,186535378981.375,143678181.2283203,316968.12919921876,6.8619690648
testset,eigen.atomicrmi.sva,17,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,450262908253.5,350024746.15048826,116429.0177734375,2.8427835752
testset,eigen.reflow,17,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,10883,1044,236,323192787532.0,250957792.75625,192.2310546875,3.9604844208
testset,eigen.rwlocks,17,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,557196640449.375,433471653.4957031,295144.408203125,2.2972141376
testset,eigen.rwlocks.er,17,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,505561932988.875,393101687.1522461,392293.76708984375,2.5318361936
testset,eigen.mutex,17,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,676315756962.375,526718019.7149414,163323.375390625,1.8926070952
testset,eigen.mutex.er,17,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,517607967003.0,402659444.18222654,268762.121484375,2.4729140232
testset,eigen.glock,17,8,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,2707811311647.875,2113902302.8723633,183.6525390625,0.4727064968
testset,eigen.atomicrmi.optsva,17,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,199170265815.875,76589197.38242188,170202.37053222657,12.8533242128
testset,eigen.atomicrmi.sva,17,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,520558543622.4375,202527120.0408203,48643.11948242188,4.9177946096
testset,eigen.reflow,17,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,23788,2078,482,348715646982.375,135539497.00266114,98.43564453125,7.3412249264
testset,eigen.rwlocks,17,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,721479062326.4375,280786242.003125,197221.4640625,3.5482665168
testset,eigen.rwlocks.er,17,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,611409949985.6875,237961263.48881835,177096.84741210938,4.1870434064
testset,eigen.mutex,17,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,802630218300.0625,312691153.1907959,117879.83227539062,3.1895136032
testset,eigen.mutex.er,17,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,673177509732.625,261973543.2587158,165889.00930175782,3.8028602608
testset,eigen.glock,17,16,3,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,5491374623016.8125,2144235723.9225097,99.75185546875,0.4661856416
testset,eigen.atomicrmi.optsva,17,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,232318481824.25,359324098.2367188,581076.034375,2.7548389392
testset,eigen.atomicrmi.sva,17,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,468743196469.5,729241807.3625,208922.666796875,1.3653531504
testset,eigen.reflow,17,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,5180,495,145,348637504075.0,541915573.5265625,355.571875,1.8357175936
testset,eigen.rwlocks,17,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,630023279639.5,980541639.18125,581559.34296875,1.0158354788
testset,eigen.rwlocks.er,17,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,558106760702.25,868425789.6554687,742181.0421875,1.1467340032
testset,eigen.mutex,17,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,705763288194.25,1099425855.4542968,346708.598046875,0.9068196244
testset,eigen.mutex.er,17,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,583544987888.75,908363896.4414062,591414.981640625,1.096744918
testset,eigen.glock,17,4,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1812392010601.5,2828801573.686719,411.48203125,0.3531244876
testset,eigen.atomicrmi.optsva,17,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,246529724405.5,190793217.61953124,265432.041015625,5.1920716784
testset,eigen.atomicrmi.sva,17,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,589525422113.125,458852418.7625977,107208.19990234375,2.1712380024
testset,eigen.reflow,17,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,11337,1047,233,387840325305.125,301478313.43222654,189.648046875,3.3003272648
testset,eigen.rwlocks,17,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,810980549173.75,631738765.847461,313443.94794921874,1.5783362512
testset,eigen.rwlocks.er,17,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,656360935458.125,510788954.19033206,341540.38837890624,1.9501465288
testset,eigen.mutex,17,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,935507711707.5,729264168.6251953,146227.30390625,1.3682409928
testset,eigen.mutex.er,17,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,719593740521.875,560462833.8443359,268921.7481445313,1.7787814536
testset,eigen.glock,17,8,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,3646553801171.25,2846883520.6532226,338.616015625,0.3510163488
testset,eigen.atomicrmi.optsva,17,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,254920393788.875,98373764.26699218,183657.01545410155,10.04235072
testset,eigen.atomicrmi.sva,17,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,719752037428.125,280176597.49604493,56581.27922363281,3.5567804832
testset,eigen.reflow,17,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,24368,2138,422,411202199921.8125,159760246.53051758,99.8832275390625,6.2256476272
testset,eigen.rwlocks,17,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,987140427246.0625,384536835.05874026,168394.69663085937,2.5933493648
testset,eigen.rwlocks.er,17,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,813043860262.0625,316577364.31965333,237912.923828125,3.1486616224
testset,eigen.mutex,17,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1145239586345.875,446455444.4422363,102056.65185546875,2.2353401248
testset,eigen.mutex.er,17,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,909806154624.25,354330905.08845216,183692.88776855468,2.8137861968
testset,eigen.glock,17,16,5,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,7388694690919.75,2884027143.9339356,121.710693359375,0.346475272
testset,eigen.atomicrmi.optsva,17,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,410502511663.5,637640143.4058594,553546.144140625,1.5590647604
testset,eigen.atomicrmi.sva,17,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,772584557079.75,1203651313.6953125,232388.637890625,0.82838829
testset,eigen.reflow,17,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,5235,523,117,478185353859.75,743977969.9695313,1481.148046875,1.3383931456
testset,eigen.rwlocks,17,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1094268148657.5,1705775135.6484375,562577.84921875,0.5848657852
testset,eigen.rwlocks.er,17,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,801102621479.75,1247896747.3441405,732103.26328125,0.798898896
testset,eigen.mutex,17,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1216821966621.5,1897798429.6179688,386701.185546875,0.5259602616
testset,eigen.mutex.er,17,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,923176363421.25,1438831720.5621095,554993.13671875,0.6932586508
testset,eigen.glock,17,4,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,2982168476578.5,4656319298.718359,402.619140625,0.2146089348
testset,eigen.atomicrmi.optsva,17,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,435329416919.375,338044923.73183596,288462.3983398437,2.9403021032
testset,eigen.atomicrmi.sva,17,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,925906678829.75,721464723.1124023,114695.60576171875,1.382428736
testset,eigen.reflow,17,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,11885,1069,211,546643777294.375,425276600.3817383,251.231640625,2.3415614576
testset,eigen.rwlocks,17,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1262762888192.75,982457119.5467774,617470.4352539063,1.0136503152
testset,eigen.rwlocks.er,17,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1041700642712.625,811689798.5169922,430325.9123046875,1.2287599216
testset,eigen.mutex,17,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1469133009687.25,1145917302.526172,162444.73759765626,0.8712621608
testset,eigen.mutex.er,17,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1219558198674.5,950975550.0394531,251886.8798828125,1.0495604072
testset,eigen.glock,17,8,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,6001374513767.125,4686558095.502734,197.79033203125,0.2132844728
testset,eigen.atomicrmi.optsva,5,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,15567377074.5,92850785.5453125,587300.525,10.2779035436
testset,eigen.atomicrmi.sva,5,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,17652366244.75,106935792.1125,273335.4828125,9.0639406516
testset,eigen.reflow,5,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,363,81,79,22070517353.5,134972258.228125,981.20625,7.2494902332
testset,eigen.atomicrmi.sva,17,16,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1118326859127.4375,435079246.7064209,97577.39865722656,2.289133968
testset,eigen.reflow,17,16,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,25350,2142,418,582324773997.625,226540201.6121338,104.2331787109375,4.3961722288
testset,eigen.rwlocks,17,16,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1646982415756.375,641813997.8062012,637123.9740234375,1.5543578224
testset,eigen.rwlocks.er,17,16,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1207993111836.5625,470737801.12895507,343941.7447265625,2.1192173824
testset,eigen.mutex,17,16,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1944585668591.6875,758638547.6484131,90192.18271484374,1.3164758128
testset,eigen.mutex.er,17,16,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,1468209509647.5,571887495.1380371,207063.4213378906,1.7436203648
testset,eigen.glock,17,16,10,10,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,12076376150611.875,4716018230.426783,98.4202392578125,0.2119841216
testset,eigen.rwlocks,5,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,22928587953.0,139824082.128125,573710.459375,6.9781881172
testset,eigen.rwlocks.er,5,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,22090159530.0,134376016.7421875,770453.3515625,7.2430441156
testset,eigen.mutex,5,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,22146303628.5,135331880.3890625,401007.7,7.2246819464
testset,eigen.mutex.er,5,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,18860982169.5,114577523.321875,594023.0140625,8.4831213224
testset,eigen.glock,5,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,88238987389.5,548783493.15,690.815625,1.8132574356
testset,eigen.atomicrmi.optsva,5,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,16422031335.125,48988607.54609375,479225.0453125,19.4860181104
testset,eigen.atomicrmi.sva,5,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,18285730284.5,55358981.51210938,128279.02265625,17.4999846888
testset,eigen.reflow,5,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,738,181,139,22988853192.125,70391671.09414062,459.922265625,13.9197896184
testset,eigen.rwlocks,5,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,27854781097.375,85289775.97773437,261719.49921875,11.4881534656
testset,eigen.rwlocks.er,5,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,21027964675.875,64025405.9828125,328899.10703125,15.2178303952
testset,eigen.mutex,5,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,27538290110.875,84416920.953125,160672.125390625,11.620184068
testset,eigen.mutex.er,5,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,21323733937.875,64958683.97304688,249733.7125,15.0067526136
testset,eigen.glock,5,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,180282089103.375,561426748.8242188,437.996875,1.774996072
testset,eigen.atomicrmi.optsva,5,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,16332311191.4375,24409340.79169922,156404.19921875,39.1861257424
testset,eigen.atomicrmi.sva,5,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,20213349770.875,30469155.288867187,77259.85390625,31.6622433808
testset,eigen.reflow,5,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,1668,361,279,25547199335.875,39171638.027441405,246.44814453125,25.0516697184
testset,eigen.rwlocks,5,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,26111859868.0625,39752062.06328125,149960.07578125,24.509935456
testset,eigen.rwlocks.er,5,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,23434076362.3125,35443152.72402344,243438.02861328126,27.3106560768
testset,eigen.mutex,5,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,28989454885.375,44376732.06210937,79536.0375,22.076993256
testset,eigen.mutex.er,5,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,22801113807.0,34836536.63232422,118379.91103515626,28.0688042448
testset,eigen.glock,5,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,358188616371.4375,558660074.3342774,226.000390625,1.7867681184
testset,eigen.atomicrmi.optsva,5,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,17587524972.25,106323330.14375,589905.3640625,9.097357374
testset,eigen.atomicrmi.sva,5,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,19953472787.0,121449829.8171875,245875.6546875,8.0186542816
testset,eigen.reflow,5,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,359,79,81,24804431339.5,151854292.575,1063.1921875,6.4504603152
testset,eigen.rwlocks,5,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,34762254332.0,213868630.7625,510090.0484375,4.6026934408
testset,eigen.rwlocks.er,5,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,22500642583.75,137145418.3109375,699097.428125,7.1109080288
testset,eigen.mutex,5,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,32133665380.0,197526501.846875,408292.7453125,4.97920166
testset,eigen.mutex.er,5,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,27158001244.25,166259554.315625,619023.0578125,5.8914497632
testset,eigen.glock,5,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,117618560818.5,732174569.115625,888.440625,1.3603295168
testset,eigen.atomicrmi.optsva,5,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,18304228604.125,55153381.58632813,273760.657421875,17.4822991408
testset,eigen.atomicrmi.sva,5,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,23098190251.5,70433479.95898438,131021.31796875,13.853899224
testset,eigen.reflow,5,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,791,168,152,28428836758.25,87192973.76953125,480.1890625,11.2561763512
testset,eigen.rwlocks,5,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,39601256599.75,121994270.278125,295339.27890625,8.0805516664
testset,eigen.rwlocks.er,5,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,26625252526.125,81291931.58398438,347057.59921875,12.0186653512
testset,eigen.mutex,5,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,31436940985.125,96595537.70429687,182255.557421875,10.179107444
testset,eigen.mutex.er,5,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,28246975876.125,86579783.48203126,276052.805859375,11.3286463448
testset,eigen.glock,5,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,238961683166.0,745300394.4824219,420.43828125,1.3391268248
testset,eigen.atomicrmi.optsva,5,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,18450480496.75,27469560.32236328,190367.4126953125,34.687443512
testset,eigen.atomicrmi.sva,5,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,25906264593.25,39516900.066308595,50430.7984375,24.7044492928
testset,eigen.reflow,5,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,1671,375,265,29965559902.0625,45984634.625,236.168359375,21.3578522176
testset,eigen.rwlocks,5,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,40125433083.5625,61554026.12128906,141763.2720703125,15.9499836096
testset,eigen.rwlocks.er,5,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,32902216742.75,50228661.87919922,217089.80361328126,19.4515769264
testset,eigen.mutex,5,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,40255159478.3125,61806028.78603516,96475.46201171874,15.8985831456
testset,eigen.mutex.er,5,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,30960265699.9375,47198059.147167966,156843.06484375,20.6716572208
testset,eigen.glock,5,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,476845031831.8125,744089942.7542969,247.3376953125,1.3421551184
testset,eigen.atomicrmi.optsva,5,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,28124263078.0,172123184.2484375,562322.3453125,5.6890379512
testset,eigen.atomicrmi.sva,5,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,32366577338.75,198769785.484375,261999.746875,4.9433710068
testset,eigen.reflow,5,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,389,84,76,37659008577.75,232122534.384375,962.9859375,4.2486514128
testset,eigen.rwlocks,5,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,47271689313.5,291879471.853125,521674.8953125,3.3846897016
testset,eigen.rwlocks.er,5,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,44824883970.0,276454950.403125,708743.775,3.569445938
testset,eigen.mutex,5,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,53136425801.75,328633310.409375,370890.98125,3.0111170932
testset,eigen.mutex.er,5,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,39003282140.25,240086726.9140625,575314.16875,4.1022188704
testset,eigen.glock,5,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,160,0,0,160,0,160,191314120734.75,1192546831.5171876,719.3296875,0.8363209124
testset,eigen.atomicrmi.optsva,5,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,28698310467.25,87572775.40820312,296130.218359375,11.1504821984
testset,eigen.atomicrmi.sva,5,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,36351080815.5,111633928.3046875,133558.488671875,8.803039492
testset,eigen.reflow,5,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,818,179,141,40180874879.125,123836421.55117187,491.09140625,7.9639878664
testset,eigen.rwlocks,5,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,60900104593.125,188299624.56835938,278454.25,5.2545065752
testset,eigen.rwlocks.er,5,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,46805646988.5,144204660.95859376,371653.49296875,6.8367818968
testset,eigen.mutex,5,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,59111215569.75,182983187.8921875,167283.289453125,5.413524268
testset,eigen.mutex.er,5,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,51295993966.375,158531709.596875,253045.58984375,6.2383039152
testset,eigen.glock,5,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,385155656154.0,1201859869.2480469,421.819921875,0.830832924
testset,eigen.atomicrmi.optsva,5,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,29172460866.875,44224585.392089844,168786.2220703125,21.9384988784
testset,eigen.atomicrmi.sva,5,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,41872379113.75,64439589.82216797,75788.27099609375,15.2845387232
testset,eigen.reflow,5,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,1698,374,266,41770794183.625,64436503.57509766,241.249609375,15.3217101216
testset,eigen.rwlocks,5,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,63302178481.75,97831052.80849609,144987.786328125,10.1102365728
testset,eigen.rwlocks.er,5,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,47526531430.5625,73304314.79707031,167620.92236328125,13.4661625984
testset,eigen.mutex,5,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,62869414087.0,97350824.73789063,72545.99609375,10.1798308336
testset,eigen.mutex.er,5,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,51729584988.875,79943925.52148438,113449.65146484374,12.3720304368
testset,eigen.glock,5,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,771207807978.5,1203952870.733008,226.018359375,0.8298671168
testset,eigen.atomicrmi.optsva,9,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,44085099323.0,134082813.08203125,593254.19453125,7.2586884212
testset,eigen.atomicrmi.sva,9,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,57620631232.5,176943324.4609375,219302.71015625,5.5535663728
testset,eigen.reflow,9,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,1004,198,122,63376089490.5,195051427.99375,522.82578125,5.0492228628
testset,eigen.rwlocks,9,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,82171776020.25,253578087.6875,466090.37578125,3.8942811692
testset,eigen.rwlocks.er,9,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,60978229402.5,187194001.4390625,656368.96171875,5.247774544
testset,eigen.mutex,9,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,91584661055.5,283154236.5132812,339088.32109375,3.494034878
testset,eigen.mutex.er,9,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,68220078987.25,210062193.63203126,494077.93359375,4.6907011068
testset,eigen.glock,9,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,343618123191.0,1070962652.040625,563.190625,0.9312663636
testset,eigen.atomicrmi.optsva,9,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,45704520318.625,69489051.84570312,291162.8310546875,14.0029912912
testset,eigen.atomicrmi.sva,9,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,71556879109.75,110171366.31503907,111609.0734375,8.943933944
testset,eigen.reflow,9,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,2309,426,214,73481206770.0,113281909.0171875,320.1205078125,8.7097099808
testset,eigen.rwlocks,9,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,96983091324.25,149838575.62929687,260552.5279296875,6.5990884728
testset,eigen.rwlocks.er,9,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,76128578750.375,117074185.82011719,356356.7435546875,8.4068297416
testset,eigen.mutex,9,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,100218497668.875,154955307.88183594,157517.55390625,6.3860466368
testset,eigen.mutex.er,9,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,77416260580.375,119212529.66640624,260745.976953125,8.2669970776
testset,eigen.glock,9,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,692076083337.625,1079935447.601172,305.7798828125,0.9247538176
testset,eigen.atomicrmi.optsva,9,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,46054237721.875,34536214.89291992,177898.67983398438,27.7933163872
testset,eigen.atomicrmi.sva,9,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,77337159588.875,59381657.31020508,85384.3751953125,16.5509052416
testset,eigen.reflow,9,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,4777,862,418,74680840172.375,57500561.87109375,183.44267578125,17.13960364
testset,eigen.rwlocks,9,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,102620330653.5625,79075963.59926757,157542.9233886719,12.4731619152
testset,eigen.rwlocks.er,9,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,93668483828.875,72040684.90791015,264319.5533691406,13.6652153184
testset,eigen.mutex,9,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,108708173582.4375,84125905.97734375,105474.9173828125,11.7746435968
testset,eigen.mutex.er,9,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,84756393260.8125,65219117.88095703,148268.68940429686,15.102105584
testset,eigen.glock,9,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1398361930134.8125,1091273448.7665527,130.900830078125,0.915356728
testset,eigen.atomicrmi.optsva,9,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,59788338165.0,183311112.3125,576776.47421875,5.3522143252
testset,eigen.atomicrmi.sva,9,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,73045808308.25,224958291.11875,239209.09609375,4.3808126356
testset,eigen.reflow,9,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,1015,192,128,72997639686.25,225014215.878125,597.11875,4.3837033824
testset,eigen.rwlocks,9,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,119458707272.75,370068933.4640625,466161.93828125,2.6787498988
testset,eigen.rwlocks.er,9,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,87580531957.5,270227435.80390626,647582.02734375,3.6537800452
testset,eigen.mutex,9,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,117700909867.25,364638856.5757812,341731.29609375,2.7187555336
testset,eigen.mutex.er,9,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,91366337880.0,282163524.3226563,504148.375,3.5023840008
testset,eigen.glock,9,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,460905598403.25,1437363099.7390625,579.1390625,0.6942853396
testset,eigen.atomicrmi.optsva,9,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,58801862786.125,89907049.58867188,278450.9095703125,10.884008936
testset,eigen.atomicrmi.sva,9,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,89228362776.5,137800574.4486328,106675.66328125,7.1726072304
testset,eigen.reflow,9,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,2254,421,219,81872601978.375,126529453.9375,276.2451171875,7.8170228448
testset,eigen.rwlocks,9,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,143000408336.875,221816192.94882813,224352.1888671875,4.475511696
testset,eigen.rwlocks.er,9,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,105132407060.625,162414217.3234375,343264.8681640625,6.0875615608
testset,eigen.mutex,9,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,138252587313.25,214365135.44609374,163930.290234375,4.6292081216
testset,eigen.mutex.er,9,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,102679067757.75,158765199.0283203,243849.007421875,6.2330133488
testset,eigen.glock,9,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,928494210331.25,1448953966.8761718,307.8955078125,0.6892880888
testset,eigen.atomicrmi.optsva,9,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,63859959088.75,49044702.62958984,119707.48017578125,20.0438587536
testset,eigen.atomicrmi.sva,9,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,94139374718.3125,72695599.37563476,54906.52524414063,13.5968610784
testset,eigen.reflow,9,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,4664,865,415,83418786997.6875,64286297.13574219,134.451123046875,15.3442653152
testset,eigen.rwlocks,9,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,156051875638.4375,120800389.49506836,187762.40756835937,8.2024006112
testset,eigen.rwlocks.er,9,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,102166044626.125,78866092.23159179,250583.81953125,12.5286244048
testset,eigen.mutex,9,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,141281701323.0625,109485485.18247071,93412.72568359374,9.0599135488
testset,eigen.mutex.er,9,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,112705113498.5625,87191893.2510254,141295.27934570314,11.3570712128
testset,eigen.glock,9,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1871021982186.0,1460763235.4009767,131.564892578125,0.6841180976
testset,eigen.atomicrmi.optsva,9,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,106495840990.25,329092507.59375,575184.41015625,3.0048121788
testset,eigen.atomicrmi.sva,9,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,104270830957.0,322400175.32734376,226051.18125,3.0689311388
testset,eigen.reflow,9,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,1047,197,123,99251372750.0,306955660.32734376,512.59375,3.2241367664
testset,eigen.rwlocks,9,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,190809850874.25,592770603.9523437,464448.659375,1.6770622612
testset,eigen.rwlocks.er,9,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,155711224928.0,482886258.6898438,627212.0109375,2.0550862672
testset,eigen.mutex,9,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,193741969348.75,601959934.2632812,383384.7078125,1.6516813628
testset,eigen.mutex.er,9,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,143708554680.5,445638033.0023438,486654.9125,2.2267289564
testset,eigen.glock,9,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,754484518418.25,2354438903.907031,615.51875,0.4241306376
testset,eigen.atomicrmi.optsva,9,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,106799684902.625,164802203.00722656,240271.751171875,5.9925270432
testset,eigen.atomicrmi.sva,9,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,136089913381.375,210692424.24980468,117567.9119140625,4.7027732192
testset,eigen.reflow,9,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,2327,426,214,112888115557.25,174742280.01660156,286.0986328125,5.669330176
testset,eigen.rwlocks,9,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,203840028604.5,316631045.96191406,266861.446484375,3.1397169848
testset,eigen.rwlocks.er,9,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,159920076138.5,247956331.33339843,329667.959765625,4.0019990952
testset,eigen.mutex,9,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,217739202273.0,338561868.70390624,147846.6935546875,2.9392961552
testset,eigen.mutex.er,9,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,144555391743.25,224006240.27285156,269031.7056640625,4.427368584
testset,eigen.glock,9,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1513924354062.625,2363644651.1996093,306.914453125,0.4227423904
testset,eigen.atomicrmi.optsva,9,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,111701470761.125,85952619.64643554,175881.5892578125,11.459115008
testset,eigen.atomicrmi.sva,9,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,162611604245.5,125921691.43535157,70437.90151367188,7.8715169552
testset,eigen.reflow,9,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,4903,891,389,118720735961.375,91816816.2722168,146.52529296875,10.7816043232
testset,eigen.rwlocks,9,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,238455244159.3125,185438947.046875,116599.03037109374,5.367883624
testset,eigen.rwlocks.er,9,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,190981225201.1875,148348460.90322265,140581.59682617188,6.7022294928
testset,eigen.mutex,9,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,233948614642.9375,181866677.6591797,77214.51127929687,5.4712869408
testset,eigen.mutex.er,9,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,179967882837.6875,139592866.45576173,121338.13994140625,7.1123801632
testset,eigen.glock,9,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,3049201020508.3125,2381174364.938379,136.77724609375,0.4197820976
testset,eigen.atomicrmi.optsva,17,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,150238140118.0,231251472.26640624,514135.414453125,4.2599036404
testset,eigen.atomicrmi.sva,17,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,228121307887.0,353294803.2710937,209442.6640625,2.8055248584
testset,eigen.reflow,17,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,3099,456,184,197871777792.0,306235022.21601564,400.42109375,3.2344177988
testset,eigen.rwlocks,17,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,333815299027.75,518301485.6351563,514206.24375,1.9172278856
testset,eigen.rwlocks.er,17,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,280425437259.25,434842647.3851563,654317.478125,2.2822465972
testset,eigen.mutex,17,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,362783046430.0,563678728.4765625,303121.05703125,1.7641397696
testset,eigen.mutex.er,17,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,250106212483.25,387573171.9285156,451599.0796875,2.558912846
testset,eigen.glock,17,4,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1336766808698.5,2085511941.7492187,375.0890625,0.4787671236
testset,eigen.atomicrmi.optsva,17,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,155538518923.75,119569599.07070312,281489.8630859375,8.2294727304
testset,eigen.atomicrmi.sva,17,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,270639805245.875,209973711.12451172,101160.320703125,4.7295334064
testset,eigen.reflow,17,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,7159,945,335,233785066708.0,181181609.41220704,212.83515625,5.4751144632
testset,eigen.rwlocks,17,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,416408381213.5,323699416.0959961,266695.812890625,3.073905468
testset,eigen.rwlocks.er,17,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,287028934009.0,222461568.02197266,355268.94208984374,4.4594807296
testset,eigen.mutex,17,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,406668149827.75,316083198.9142578,168092.70859375,3.147529504
testset,eigen.mutex.er,17,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,300490719083.25,233139931.92265624,238270.8009765625,4.259698948
testset,eigen.glock,17,8,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,2704394440218.5,2111315315.3734374,169.083984375,0.4733037392
testset,eigen.atomicrmi.optsva,17,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,163855934411.5,62938923.53088379,135955.5521972656,15.6234805232
testset,eigen.atomicrmi.sva,17,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,306981431905.0625,119000545.14914551,64735.48115234375,8.3392665936
testset,eigen.reflow,17,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,15198,1929,631,243597706077.5625,94400917.06657715,91.3208740234375,10.50913016
testset,eigen.rwlocks,17,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,429114267707.5625,166878520.59030762,112766.85146484376,5.9657769328
testset,eigen.rwlocks.er,17,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,324961774369.8125,125852569.46447754,230655.44775390625,7.877849648
testset,eigen.mutex,17,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,419805546910.5625,163067283.95563966,96866.71491699219,6.0980613968
testset,eigen.mutex.er,17,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,349026484086.125,135446317.14018553,110571.56069335938,7.3346869552
testset,eigen.glock,17,16,3,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,5481051275267.5625,2140350561.6946778,91.9511962890625,0.4670636832
testset,eigen.atomicrmi.optsva,17,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,219105024513.75,338743205.39804685,550085.336328125,2.9209736356
testset,eigen.atomicrmi.sva,17,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,319901339189.75,496679599.9433594,197958.9578125,2.0006168204
testset,eigen.reflow,17,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,3366,483,157,240765137925.5,373429785.02617186,341.43984375,2.6581921516
testset,eigen.rwlocks,17,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,419149965653.75,651395814.7675781,492831.41015625,1.5268998032
testset,eigen.rwlocks.er,17,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,340953169747.75,529135736.7109375,723617.128125,1.8770906296
testset,eigen.mutex,17,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,431128353261.25,670399617.696875,313014.765234375,1.4844767112
testset,eigen.mutex.er,17,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,368252550733.5,572092098.2699219,456203.39765625,1.7379377244
testset,eigen.glock,17,4,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1804850146180.25,2816973779.8066406,361.924609375,0.3546000764
testset,eigen.atomicrmi.optsva,17,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,225277921293.375,174077947.89404297,265602.88984375,5.6818706096
testset,eigen.atomicrmi.sva,17,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,341149714170.75,265001641.9173828,114158.82685546875,3.7520183864
testset,eigen.reflow,17,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,7148,981,299,263123269357.625,204062855.34052736,214.284765625,4.864640072
testset,eigen.rwlocks,17,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,466326446931.5,362579976.7211914,243686.5583984375,2.7448582608
testset,eigen.rwlocks.er,17,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,406973195945.5,316095470.83066404,359701.12548828125,3.1451702784
testset,eigen.mutex,17,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,557628420214.875,433991790.2294922,157311.92138671875,2.295435372
testset,eigen.mutex.er,17,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,388099051272.75,301589815.9910156,247132.8056640625,3.298127104
testset,eigen.glock,17,8,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,3644914701792.125,2846000187.446973,458.93251953125,0.3511741984
testset,eigen.atomicrmi.optsva,17,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,238488515021.0,91954863.3963379,175339.24536132812,10.7342695296
testset,eigen.atomicrmi.sva,17,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,388035972745.1875,150734836.3268799,53214.8369140625,6.5973264848
testset,eigen.reflow,17,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,15625,1957,603,285668641770.1875,110906618.15373535,91.0897216796875,8.9614316224
testset,eigen.rwlocks,17,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,539302986714.0,209769604.86291504,173190.85068359374,4.7468678336
testset,eigen.rwlocks.er,17,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,436699690770.75,169471703.40446776,272422.79267578124,5.8621520784
testset,eigen.mutex,17,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,570886186479.625,222221704.29458007,75971.5123046875,4.4842563376
testset,eigen.mutex.er,17,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,488643312154.25,189971522.34116212,158714.90764160157,5.2389952672
testset,eigen.glock,17,16,5,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,7382138883444.5625,2882985541.176587,88.926416015625,0.3467829632
testset,eigen.atomicrmi.optsva,17,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,408554586197.5,634671095.6164062,481271.63515625,1.5664981416
testset,eigen.atomicrmi.sva,17,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,470574656296.5,731802715.4601562,212141.478515625,1.3600392444
testset,eigen.reflow,17,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,3309,477,163,313898756768.25,487197952.353125,361.32265625,2.038873956
testset,eigen.rwlocks,17,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,672828037388.75,1047512338.6179688,527629.4765625,0.9512088744
testset,eigen.rwlocks.er,17,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,491272210363.0,763788975.3683593,692638.71796875,1.3027400828
testset,eigen.mutex,17,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,708228211579.75,1103047430.0777345,330429.909765625,0.903663522
testset,eigen.mutex.er,17,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,620391548501.75,965705215.7378906,498836.452734375,1.031606574
testset,eigen.glock,17,4,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,640,0,0,640,0,640,2975274360070.25,4645535092.589844,395.164453125,0.2151062128
testset,eigen.atomicrmi.optsva,17,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,409358762171.0,317761411.8245117,281808.1947265625,3.1268415832
testset,eigen.atomicrmi.sva,17,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,548949423794.375,427105508.50566405,104061.09296875,2.331726648
testset,eigen.reflow,17,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,7232,988,292,348346053511.25,270439437.69990236,176.7876953125,3.6745069656
testset,eigen.rwlocks,17,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,929083806953.5,724076241.3584961,262274.1182617188,1.3777013336
testset,eigen.rwlocks.er,17,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,586524948410.0,456460133.65126956,326020.4102539063,2.1823453608
testset,eigen.mutex,17,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,893156882708.0,696066204.5347656,177724.70361328125,1.4331188896
testset,eigen.mutex.er,17,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,696502781804.875,542262717.7419922,254167.82275390625,1.8377528896
testset,eigen.glock,17,8,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,5996318867476.125,4682986691.246778,182.37958984375,0.2134642984
testset,eigen.atomicrmi.sva,17,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,628312884832.125,244287947.17019042,71641.37846679687,4.0744031552
testset,eigen.reflow,17,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,15763,2027,533,379617439227.25,147500710.127124,103.5988525390625,6.7436311808
testset,eigen.rwlocks,17,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,978800832733.3125,381303192.8586914,144344.01826171874,2.6154452608
testset,eigen.rwlocks.er,17,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,691891341030.25,269396349.38686526,149772.82321777343,3.7000029456
testset,eigen.mutex,17,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,976411086110.1875,380429964.4237549,85457.832421875,2.621846512
testset,eigen.mutex.er,17,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,753589606119.5625,293332199.08649904,144344.70661621093,3.3970744544
testset,eigen.glock,17,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,12064267377747.875,4711810132.4060545,124.377978515625,0.212196888
testset,eigen.reflow,5,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,7023980697.5,39161072.921875,983.6703125,22.7791058788
testset,eigen.reflow,5,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,6991077472.5,40443022.484375,1028.025,22.8863148248
testset,eigen.reflow,5,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,6744868127.25,39239014.325,2050.3828125,23.7217388068
testset,eigen.atomicrmi.sva,5,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,8218363659.75,47725256.1546875,236717.3953125,19.468595772
testset,eigen.atomicrmi.sva,5,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,8046761037.0,46786499.85,242580.178125,19.8837767476
testset,eigen.atomicrmi.sva,5,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,8001157184.25,46916142.4171875,216504.0359375,19.9971074576
testset,eigen.atomicrmi.optsva,5,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,9251784211.25,53466491.5625,692457.7375,17.2939615048
testset,eigen.atomicrmi.optsva,5,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,8913487866.75,52290038.5703125,526431.384375,17.9503245408
testset,eigen.atomicrmi.optsva,5,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,8793699275.75,51444511.071875,448239.3296875,18.1948455348
testset,eigen.glock,5,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,47490442900.25,293996686.221875,1158.4359375,3.3690989224
testset,eigen.glock,5,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,46524426731.5,288263777.3484375,1027.728125,3.4390536592
testset,eigen.glock,5,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,45667676185.5,282689032.375,914.1078125,3.503572184
testset,eigen.rwlocks,5,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,4273654102.0,23075576.2984375,590571.9765625,37.4386874044
testset,eigen.rwlocks,5,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,4225913786.5,22960208.2390625,449771.2921875,37.8616337396
testset,eigen.rwlocks,5,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,4206115425.0,23223646.5265625,440782.175,38.0398500356
testset,eigen.rwlocks.er,5,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,4286685992.25,23100841.2859375,759932.3265625,37.3248706084
testset,eigen.rwlocks.er,5,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,4409240186.75,23829406.6890625,658988.1078125,36.287431218
testset,eigen.rwlocks.er,5,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,4349027031.0,23713951.240625,651895.69375,36.7898380164
testset,eigen.mutex,5,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,4160311741.25,22571349.4359375,325794.91875,38.4586564544
testset,eigen.mutex,5,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,4221873206.5,23264413.0765625,422581.7546875,37.8978695412
testset,eigen.mutex,5,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,4265151390.0,23439524.821875,295645.0453125,37.5133225928
testset,eigen.mutex.er,5,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,4280222752.25,23174084.38125,603859.171875,37.3812320668
testset,eigen.mutex.er,5,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,4314291231.5,23363861.178125,487935.934375,37.0860452888
testset,eigen.mutex.er,5,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,4205273470.5,23044412.71875,435299.73125,38.0474661452
testset,eigen.reflow,9,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,16486895080.25,48355595.30078125,718.340625,19.4093550328
testset,eigen.reflow,9,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,16818810705.75,49522060.6625,650.91640625,19.02631557
testset,eigen.reflow,9,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,18348960961.0,54456258.7703125,710.82734375,17.4396795916
testset,eigen.atomicrmi.sva,9,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,21795206546.75,64243520.13203125,280601.2203125,14.6821274352
testset,eigen.atomicrmi.sva,9,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,19922963434.75,58953027.41484375,241755.9828125,16.0618675552
testset,eigen.atomicrmi.sva,9,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,20465683332.75,60378993.8109375,216938.56640625,15.6359303912
testset,eigen.atomicrmi.optsva,9,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,26364161665.75,78292311.8140625,651115.51015625,12.137689188
testset,eigen.atomicrmi.optsva,9,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,24019351879.75,71196017.3859375,545688.83203125,13.3225909508
testset,eigen.atomicrmi.optsva,9,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,22978800658.75,68214012.6296875,526206.434375,13.9258791072
testset,eigen.glock,9,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,179454009910.5,558022871.2117188,590.90390625,1.7831866792
testset,eigen.glock,9,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,178662609142.75,555555506.9289062,550.44375,1.7910854516
testset,eigen.glock,9,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,176453560314.0,548908927.6078125,603.29375,1.8135083216
testset,eigen.rwlocks,9,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,9216509299.25,25596278.38984375,509818.0671875,34.7203034912
testset,eigen.rwlocks,9,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,8986165086.0,24738871.75390625,475663.3046875,35.610296154
testset,eigen.rwlocks,9,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,9210425436.0,25444660.5453125,477649.1515625,34.743237674
testset,eigen.rwlocks.er,9,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,9452628981.0,26010518.209375,678043.62109375,33.8530159856
testset,eigen.rwlocks.er,9,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,9359063704.25,25676050.63828125,717450.809375,34.191454414
testset,eigen.rwlocks.er,9,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,9178391090.75,25236157.996875,607908.9421875,34.8644982368
testset,eigen.mutex,9,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,9218356094.25,25431098.15390625,311740.8234375,34.7133476652
testset,eigen.mutex,9,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,8939106562.0,24667175.221875,315128.909375,35.7977609708
testset,eigen.mutex,9,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,8941506343.75,24869779.53828125,276575.5609375,35.7881533264
testset,eigen.mutex.er,9,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,8969766018.25,24638377.22421875,488350.17109375,35.6754010472
testset,eigen.mutex.er,9,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,9098981769.5,24924817.03984375,469068.73515625,35.1687703204
testset,eigen.mutex.er,9,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,9166016186.5,25318562.571875,434652.4359375,34.9115682852
testset,eigen.reflow,17,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,48269845579.0,72328462.69375,1200.9921875,13.2587952648
testset,eigen.reflow,17,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,54143162015.25,81405030.64179687,483.901171875,11.8205139148
testset,eigen.reflow,17,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,51767320757.0,77973943.71953125,459.1390625,12.3630118508
testset,eigen.atomicrmi.sva,17,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,57199870839.5,85156005.89882812,302991.948828125,11.1888364536
testset,eigen.atomicrmi.sva,17,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,61574120712.75,91814916.68398437,288564.17734375,10.3939770896
testset,eigen.atomicrmi.sva,17,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,56481625604.0,84183797.89921875,232083.041015625,11.3311186276
testset,eigen.atomicrmi.optsva,17,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,76166046164.5,113848495.85859375,858064.695703125,8.4026942744
testset,eigen.atomicrmi.optsva,17,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,75550633269.25,112457479.39570312,849164.637109375,8.4711401124
testset,eigen.atomicrmi.optsva,17,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,70429345719.5,105073566.83867188,766600.63203125,9.0871211916
testset,eigen.glock,17,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,689378910456.5,1074102298.7835937,400.111328125,0.9283718872
testset,eigen.glock,17,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,690576639491.75,1076478316.9597657,411.16640625,0.9267617284
testset,eigen.glock,17,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,685217352139.25,1068015060.7894531,408.233984375,0.9340102056
testset,eigen.rwlocks,17,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,20892949060.75,28993330.419921875,653662.60390625,30.632343866
testset,eigen.rwlocks,17,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,20895848125.75,29088040.44921875,548170.70859375,30.6280939712
testset,eigen.rwlocks,17,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,21018528298.75,29612268.578125,504172.10546875,30.4493250384
testset,eigen.rwlocks.er,17,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,21100354934.5,29164819.276953124,816931.9546875,30.3312433364
testset,eigen.rwlocks.er,17,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,21218952499.25,29522429.208984375,713670.041796875,30.1617151
testset,eigen.rwlocks.er,17,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,21330471365.25,29850092.72578125,677869.8546875,30.0040251828
testset,eigen.mutex,17,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,20330012221.75,28444470.939453125,336658.54609375,31.4805516604
testset,eigen.mutex,17,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,20659389573.0,28980306.73671875,302345.83203125,30.9786500584
testset,eigen.mutex,17,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,20396767235.0,28650578.22890625,282275.944921875,31.37752138
testset,eigen.mutex.er,17,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,20321930112.0,28129751.2625,610078.819140625,31.4930715968
testset,eigen.mutex.er,17,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,20459491476.0,28459839.61953125,505550.9203125,31.2813248928
testset,eigen.mutex.er,17,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,20545557522.5,28755159.930859376,483820.2734375,31.1502863476
testset,eigen.reflow,25,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,94183724634.5,94945270.2765625,414.65703125,10.1928438668
testset,eigen.reflow,25,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,102083363679.75,103011510.98489584,592.99609375,9.4040788372
testset,eigen.reflow,25,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,103962104351.75,105239316.978125,368.8984375,9.234133976
testset,eigen.atomicrmi.sva,25,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,115017165437.0,115119816.63125,439389.2494791667,8.3465802376
testset,eigen.atomicrmi.sva,25,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,115215731288.5,115523157.70807292,306905.48333333334,8.3321955192
testset,eigen.atomicrmi.sva,25,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,115575866817.75,115646666.66848959,299246.62083333335,8.3062323168
testset,eigen.atomicrmi.optsva,25,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,146438255694.5,146038632.62838542,1277432.3307291667,6.5556639928
testset,eigen.atomicrmi.optsva,25,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,149545207046.25,148550880.1888021,1329952.3013020833,6.419463512
testset,eigen.atomicrmi.optsva,25,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,147187288842.5,146604444.2424479,1205968.6375,6.5223023508
testset,eigen.glock,25,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1528905738304.0,1589817882.816146,442.456770833325,0.6279000568
testset,eigen.glock,25,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1529711862705.75,1590676508.2523437,354.5109375,0.6275691672
testset,eigen.glock,25,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1510173401842.0,1570393468.9463542,353.781770833325,0.6356885896
testset,eigen.rwlocks,25,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,40202603704.75,37794420.01614583,704499.1385416667,23.879050398
testset,eigen.rwlocks,25,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,38021179626.0,35772632.70625,642326.5354166667,25.2490851004
testset,eigen.rwlocks,25,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,37117474217.5,34879944.71458333,585524.1307291667,25.8638288364
testset,eigen.rwlocks.er,25,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,40964009375.25,38436957.0234375,888026.95703125,23.4352060416
testset,eigen.rwlocks.er,25,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,37858727505.75,35482377.086979166,745892.9513020833,25.3574291384
testset,eigen.rwlocks.er,25,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,36916327614.75,34682594.08619792,657834.8747395833,26.0047535068
testset,eigen.mutex,25,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,37810025941.25,35457632.088802084,501008.6888020833,25.3900910168
testset,eigen.mutex,25,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,36863831504.5,34986737.85182292,341487.7203125,26.0417856968
testset,eigen.mutex,25,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,35259217068.75,33427473.629166666,330830.3684895833,27.2269233356
testset,eigen.mutex.er,25,4,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,38706328271.25,36499125.47578125,583824.7078125,24.8021458732
testset,eigen.mutex.er,25,4,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,37613881741.0,35779007.33828125,539728.7096354166,25.5224921112
testset,eigen.mutex.er,25,4,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,35506495012.5,33632321.0796875,455025.97291666665,27.0373068268
testset,eigen.reflow,5,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,6974962487.25,40426940.1703125,1220.6515625,22.9391914712
testset,eigen.reflow,5,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,7341558670.75,42951451.1578125,1129.5890625,21.793737158
testset,eigen.reflow,5,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,7136879429.75,41721903.7578125,1046.921875,22.4187618096
testset,eigen.atomicrmi.sva,5,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,8890948891.25,52351791.5609375,238714.3796875,17.9958294616
testset,eigen.atomicrmi.sva,5,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,8685464792.25,51198627.5921875,225463.234375,18.4215817836
testset,eigen.atomicrmi.sva,5,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,8388961256.25,49444063.3234375,194131.3328125,19.0726831504
testset,eigen.atomicrmi.optsva,5,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,9377080070.75,55108691.0734375,552859.375,17.0628808536
testset,eigen.atomicrmi.optsva,5,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,9447240343.0,55614708.6671875,513784.340625,16.9361627512
testset,eigen.atomicrmi.optsva,5,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,9015677593.25,52999532.946875,519725.2515625,17.7468635436
testset,eigen.glock,5,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,62168956422.5,385796727.1890625,960.796875,2.573631748
testset,eigen.glock,5,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,61316814424.75,380722368.6625,991.1359375,2.6093984416
testset,eigen.glock,5,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,60418975505.25,375125443.8640625,779.446875,2.6481746612
testset,eigen.rwlocks,5,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,5136716261.75,28738605.225,526753.5328125,31.1483040616
testset,eigen.rwlocks,5,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,5329979489.75,29780147.5375,552014.278125,30.0188772412
testset,eigen.rwlocks,5,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,5034617435.25,28253390.384375,467162.0,31.7799717768
testset,eigen.rwlocks.er,5,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,5155527763.0,28876085.109375,679165.4390625,31.03465006
testset,eigen.rwlocks.er,5,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,5200739394.5,29053626.709375,631732.9859375,30.764856276
testset,eigen.rwlocks.er,5,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,5055103615.0,28388612.321875,604351.1171875,31.6511811004
testset,eigen.mutex,5,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,5071478797.25,28574655.0015625,280118.7171875,31.5489833236
testset,eigen.mutex,5,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,5079739001.25,28693743.9984375,290088.65625,31.4976812708
testset,eigen.mutex,5,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,5041197577.75,28576361.759375,281438.0828125,31.7384902164
testset,eigen.mutex.er,5,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,5106688952.5,28781282.0,439946.3078125,31.3314559568
testset,eigen.mutex.er,5,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,5120161952.0,28665041.028125,496052.965625,31.2490115548
testset,eigen.mutex.er,5,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,5025800636.5,28305850.8625,477800.95625,31.8357236136
testset,eigen.reflow,9,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,17725758363.5,51876198.16640625,763.384375,18.0528242256
testset,eigen.reflow,9,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,17949502052.25,52908107.88828125,678.89375,17.8277926076
testset,eigen.reflow,9,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,19158298157.75,56718748.625,659.79296875,16.702944978
testset,eigen.atomicrmi.sva,9,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,20816020675.75,61639118.0140625,219041.3546875,15.3727748924
testset,eigen.atomicrmi.sva,9,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,21041873153.75,62400515.43828125,236554.5890625,15.2077715544
testset,eigen.atomicrmi.sva,9,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,20373089989.5,60268933.3984375,212366.06015625,15.7069938908
testset,eigen.atomicrmi.optsva,9,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,26445683922.25,78592992.59921876,625977.034375,12.100273184
testset,eigen.atomicrmi.optsva,9,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,24081415754.5,71163546.92109375,509882.72890625,13.288255278
testset,eigen.atomicrmi.optsva,9,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,23590029381.75,70171364.09765625,555823.0078125,13.5650530492
testset,eigen.glock,9,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,238357492305.0,742036234.025,543.71171875,1.3425212564
testset,eigen.glock,9,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,236020673770.5,735022551.4992187,635.18125,1.3558134332
testset,eigen.glock,9,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,234650855045.75,730772106.0890625,542.8265625,1.3637282504
testset,eigen.rwlocks,9,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,11043959717.75,31107972.7890625,516224.13515625,28.9751147396
testset,eigen.rwlocks,9,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,10700279144.5,30125756.23359375,498429.60625,29.9057618664
testset,eigen.rwlocks,9,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,10577124662.75,29686051.60859375,546166.3171875,30.2539688436
testset,eigen.rwlocks.er,9,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,11040105033.0,31028099.27890625,665307.865625,28.9852314848
testset,eigen.rwlocks.er,9,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,10528074769.0,29570050.64921875,645532.8046875,30.394920916
testset,eigen.rwlocks.er,9,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,10566987108.0,29539754.94765625,639545.4296875,30.2829933196
testset,eigen.mutex,9,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,10780940513.5,30616692.265625,274423.84375,29.682011472
testset,eigen.mutex,9,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,10575486701.5,29553212.521875,309519.5203125,30.2586546636
testset,eigen.mutex,9,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,10680677006.25,30159414.25625,263008.6171875,29.960647608
testset,eigen.mutex.er,9,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,11032248370.25,30988649.9421875,494802.69375,29.0058734412
testset,eigen.mutex.er,9,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,10438612559.5,29365734.6046875,436779.55546875,30.6554149964
testset,eigen.mutex.er,9,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,10494849358.0,29622995.46875,401718.02421875,30.4911475224
testset,eigen.reflow,17,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,48710851393.25,72974276.94960937,471.194921875,13.1387561844
testset,eigen.reflow,17,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,55229589637.25,83167400.42148438,456.0984375,11.5879912236
testset,eigen.reflow,17,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,52898542175.5,79711991.49765626,937.469140625,12.0986320924
testset,eigen.atomicrmi.sva,17,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,57320419103.75,85552643.596875,298734.68203125,11.1653056624
testset,eigen.atomicrmi.sva,17,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,61724778166.5,92571211.94101563,249790.252734375,10.3686075352
testset,eigen.atomicrmi.sva,17,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,57929863885.5,86805983.428125,214277.635546875,11.0478422884
testset,eigen.atomicrmi.optsva,17,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,72643453472.75,108837089.96210937,870102.520703125,8.8101538324
testset,eigen.atomicrmi.optsva,17,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,73852086686.75,110729368.39882812,798232.106640625,8.665970438
testset,eigen.atomicrmi.optsva,17,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,70153202700.25,105064371.63671875,758798.828125,9.1228906932
testset,eigen.glock,17,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,921941633780.5,1437766930.24375,429.13515625,0.6941871116
testset,eigen.glock,17,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,924564305226.5,1442010113.7359376,467.3890625,0.6922179412
testset,eigen.glock,17,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,921284945413.75,1436798358.5347657,383.65390625,0.6946819256
testset,eigen.rwlocks,17,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,23539910235.75,33223906.359375,566976.7109375,27.18786918
testset,eigen.rwlocks,17,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,23502971137.25,33061559.606640626,553317.30625,27.2305997512
testset,eigen.rwlocks,17,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,23669499872.0,33688003.12578125,495546.442578125,27.039016602
testset,eigen.rwlocks.er,17,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,23485901360.0,33096897.991015624,730071.452734375,27.2503912108
testset,eigen.rwlocks.er,17,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,23887366063.5,33679941.52617188,721958.626953125,26.792405588
testset,eigen.rwlocks.er,17,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,23785914715.5,33722695.63242187,634160.825390625,26.9066801784
testset,eigen.mutex,17,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,23155389582.0,32700212.97109375,367560.270703125,27.6393535828
testset,eigen.mutex,17,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,22873383820.75,32238826.220703125,306891.2890625,27.980118946
testset,eigen.mutex,17,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,23405238809.25,33289209.6984375,312629.78359375,27.3443054872
testset,eigen.mutex.er,17,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,23511156088.5,33195003.03046875,571359.55390625,27.221119948
testset,eigen.mutex.er,17,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,23244630195.5,32754743.8328125,461167.80625,27.5332407792
testset,eigen.mutex.er,17,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,23258637343.0,32920973.508203126,452241.012109375,27.5166593192
testset,eigen.reflow,25,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,95471073713.5,96145519.60546875,2339.19296875,10.0554017324
testset,eigen.reflow,25,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,101560773524.25,102450559.83802083,355.051822916675,9.452468376
testset,eigen.reflow,25,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,102451636964.25,103626047.46666667,384.114583333325,9.3702748776
testset,eigen.atomicrmi.sva,25,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,122315063592.75,122496220.91692708,367708.84453125,7.8485835824
testset,eigen.atomicrmi.sva,25,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,118310782179.75,118462740.41953126,287860.21197916666,8.1142224092
testset,eigen.atomicrmi.sva,25,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,114452925091.0,114819286.72864583,268557.73723958334,8.3877279608
testset,eigen.atomicrmi.optsva,25,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,148535828213.5,148179716.59036458,1225914.4817708333,6.4630871324
testset,eigen.atomicrmi.optsva,25,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,151263848475.0,150832544.3674479,1251832.62578125,6.3465263492
testset,eigen.atomicrmi.optsva,25,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,144745030605.25,144095446.5075521,1099247.44453125,6.6323520468
testset,eigen.glock,25,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2059204632492.25,2142010766.548177,340.19375,0.4661994176
testset,eigen.glock,25,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2060295010642.0,2143381243.3302083,350.933072916675,0.4659526888
testset,eigen.glock,25,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,2042939454930.25,2125255955.077604,355.062760416675,0.469911136
testset,eigen.rwlocks,25,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,41593150740.0,39281085.729166664,673447.88828125,23.080723218
testset,eigen.rwlocks,25,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,40838128094.75,38872480.397135414,608284.7661458333,23.5074437736
testset,eigen.rwlocks,25,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,40302154050.0,38305770.1203125,540859.9127604166,23.8200667588
testset,eigen.rwlocks.er,25,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,41435440178.0,39133881.135677084,846592.7619791667,23.168572504
testset,eigen.rwlocks.er,25,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,41473782078.5,39400335.52578125,672545.6588541666,23.1471535
testset,eigen.rwlocks.er,25,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,40637462569.25,38490034.0671875,617071.528125,23.6235222208
testset,eigen.mutex,25,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,41032288697.5,39154601.54375,344303.3341145833,23.3962089484
testset,eigen.mutex,25,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,39375263706.0,37487237.58567708,357952.19140625,24.3807890956
testset,eigen.mutex,25,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,38410253016.0,36723899.744791664,262671.8924479167,24.9933266412
testset,eigen.mutex.er,25,4,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,41256973581.5,39240493.734375,499994.5723958333,23.2687935316
testset,eigen.mutex.er,25,4,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,39548322811.25,37481418.37708333,546509.0096354167,24.2741014476
testset,eigen.mutex.er,25,4,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,40681103970.25,38703757.036197916,504401.2356770833,23.5981796536
testset,eigen.reflow,5,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,9000735068.5,53009886.165625,1103.6921875,17.7763259092
testset,eigen.reflow,5,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,9243819194.5,54302754.6265625,1031.4328125,17.3088629964
testset,eigen.reflow,5,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,9110008925.0,53843660.6671875,1006.1875,17.5631002468
testset,eigen.atomicrmi.sva,5,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,10893737161.75,64755639.7515625,227526.5453125,14.6873380204
testset,eigen.atomicrmi.sva,5,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,10663528003.75,63255229.421875,234308.659375,15.004415044
testset,eigen.atomicrmi.sva,5,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,10566379787.25,62623031.2859375,211855.859375,15.1423669432
testset,eigen.atomicrmi.optsva,5,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,11118873410.0,65990617.0,514992.715625,14.3899470836
testset,eigen.atomicrmi.optsva,5,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,11051872186.25,65202763.6328125,579646.1,14.4771851596
testset,eigen.atomicrmi.optsva,5,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,10623040051.25,62925491.55625,478722.834375,15.0616018792
testset,eigen.glock,5,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,98782064407.25,614521681.1828125,1038.159375,1.6197272344
testset,eigen.glock,5,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,97973708752.75,609421186.15,1009.2703125,1.6330911836
testset,eigen.glock,5,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,97162372826.0,604481776.48125,784.55625,1.6467280012
testset,eigen.rwlocks,5,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,7472603369.0,43245008.753125,493348.6578125,21.4115472344
testset,eigen.rwlocks,5,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,7645032275.0,44321509.2296875,493384.871875,20.9286232216
testset,eigen.rwlocks,5,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,7440327953.25,43160138.3296875,450568.65625,21.5044284344
testset,eigen.rwlocks.er,5,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,7549673760.5,43626317.8546875,582734.6390625,21.1929687396
testset,eigen.rwlocks.er,5,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,7589554764.5,43921547.49375,610203.8890625,21.0816055704
testset,eigen.rwlocks.er,5,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,7515425198.25,43397494.246875,659371.1515625,21.2895472684
testset,eigen.mutex,5,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,7557221856.25,43863931.06875,310594.8125,21.1718013636
testset,eigen.mutex,5,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,7506889455.75,43769372.04375,258636.0046875,21.313754644
testset,eigen.mutex,5,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,7417216579.0,43081513.4703125,281723.090625,21.5714342836
testset,eigen.mutex.er,5,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,7484566572.5,43318194.68125,507509.35,21.3773233828
testset,eigen.mutex.er,5,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,7584391564.0,43837022.1765625,479898.278125,21.0959572236
testset,eigen.mutex.er,5,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,160,0,0,160,0,160,7380436381.5,42849597.2265625,411949.0234375,21.6789349204
testset,eigen.reflow,9,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,19912331513.75,58636329.5515625,1074.71171875,16.0704435732
testset,eigen.reflow,9,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,20700291218.25,61144576.24453125,606.346875,15.4587197168
testset,eigen.reflow,9,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,21783992082.75,64654904.0203125,1927.74140625,14.6896858384
testset,eigen.atomicrmi.sva,9,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,24373059170.25,72660842.45703125,272139.46796875,13.1292505288
testset,eigen.atomicrmi.sva,9,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,24287815778.5,72400856.840625,221800.8515625,13.1753305
testset,eigen.atomicrmi.sva,9,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,23844019394.25,71047890.4828125,191043.31484375,13.4205561028
testset,eigen.atomicrmi.optsva,9,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,27639984797.75,82521136.2703125,551426.64140625,11.5774303908
testset,eigen.atomicrmi.optsva,9,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,26978458419.75,80432759.571875,496021.40625,11.8613152396
testset,eigen.atomicrmi.optsva,9,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,26147107548.25,78055793.1953125,492558.0265625,12.2384473852
testset,eigen.glock,9,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,385116274388.25,1200448512.9179688,967.1921875,0.8309178844
testset,eigen.glock,9,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,382244361560.0,1191639379.1265626,689.43828125,0.8371608116
testset,eigen.glock,9,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,382244238871.75,1191678168.75625,539.15625,0.8371610804
testset,eigen.rwlocks,9,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,15505544396.25,45073179.74375,472975.17578125,20.6377790952
testset,eigen.rwlocks,9,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,15250846182.0,44078468.4015625,455214.98515625,20.9824422972
testset,eigen.rwlocks,9,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,15308586369.25,44356106.028125,462264.271875,20.903301734
testset,eigen.rwlocks.er,9,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,15492510695.75,44771966.975,655037.21015625,20.6551414604
testset,eigen.rwlocks.er,9,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,15141766333.5,43842495.8375,589788.7578125,21.1335978216
testset,eigen.rwlocks.er,9,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,15293906736.5,44427747.125,543229.875,20.9233654628
testset,eigen.mutex,9,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,15725267874.75,45631153.40390625,301849.06484375,20.3494148748
testset,eigen.mutex,9,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,15286641873.75,44124419.1484375,297443.5734375,20.9333091364
testset,eigen.mutex,9,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,15145985662.25,43962090.21640625,253850.58359375,21.1277104796
testset,eigen.mutex.er,9,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,15533718991.0,45047549.30703125,428937.99453125,20.6003469088
testset,eigen.mutex.er,9,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,15262129778.0,44015537.384375,472593.24453125,20.9669295604
testset,eigen.mutex.er,9,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,15251881784.25,44330200.53515625,442246.78984375,20.9810175904
testset,eigen.reflow,17,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,51294832602.0,76891437.70859376,742.020703125,12.4768903132
testset,eigen.reflow,17,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,58344387266.5,87682483.6328125,442.612109375,10.9693499236
testset,eigen.reflow,17,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,55356681611.0,83166486.28359374,479.461328125,11.5613866544
testset,eigen.atomicrmi.sva,17,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,60476432902.75,90489707.08828124,274511.7703125,10.5826347436
testset,eigen.atomicrmi.sva,17,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,62605112279.0,94096632.95820312,263849.544921875,10.2228073188
testset,eigen.atomicrmi.sva,17,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,60800656862.25,91067391.15585938,220707.035546875,10.526202068
testset,eigen.atomicrmi.optsva,17,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,75800678648.75,114203651.0515625,697505.140234375,8.4431961748
testset,eigen.atomicrmi.optsva,17,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,80028997318.0,120415592.30546875,716996.96484375,7.9971013188
testset,eigen.atomicrmi.optsva,17,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,79279008735.25,119650291.565625,627985.636328125,8.0727548212
testset,eigen.glock,17,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1508178202169.75,2353408974.279297,474.515625,0.4243530368
testset,eigen.glock,17,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1509553686226.0,2355728454.8460937,446.194921875,0.4239663724
testset,eigen.glock,17,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,1507266387815.5,2351931222.688672,459.1140625,0.4246097472
testset,eigen.rwlocks,17,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,32150825191.0,46524308.91523437,551510.815625,19.9061764728
testset,eigen.rwlocks,17,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,31631445938.75,45616021.14765625,494837.947265625,20.23303017
testset,eigen.rwlocks,17,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,31975987856.75,46564532.45429687,429462.60234375,20.0150188592
testset,eigen.rwlocks.er,17,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,32235065229.0,46379784.253125,741866.151953125,19.854155574
testset,eigen.rwlocks.er,17,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,32168111203.25,46521466.59023438,655732.96171875,19.8954795932
testset,eigen.rwlocks.er,17,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,31964912143.75,46108948.21367188,627145.663671875,20.0219539824
testset,eigen.mutex,17,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,31437621620.75,45526292.20585938,349572.065234375,20.3577741256
testset,eigen.mutex,17,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,31785419666.0,46020426.6984375,308818.68515625,20.1350180908
testset,eigen.mutex,17,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,31775364020.75,46313929.54296875,249657.274609375,20.1413900272
testset,eigen.mutex.er,17,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,31806666385.5,46053848.9484375,555199.773046875,20.1215679832
testset,eigen.mutex.er,17,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,31618443896.75,45832307.88515625,440330.26953125,20.2413503364
testset,eigen.mutex.er,17,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,31011054957.25,45045210.8953125,414458.560546875,20.6378016124
testset,eigen.reflow,25,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,96603664918.0,97161009.178125,347.361197916675,9.9375111784
testset,eigen.reflow,25,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,102816919474.75,103506177.05260417,445.069270833325,9.3369846608
testset,eigen.reflow,25,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,107175675469.75,108411316.54817708,373.643229166675,8.9572563532
testset,eigen.atomicrmi.sva,25,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,121493675578.25,121682317.75364584,334573.7760416667,7.9016458712
testset,eigen.atomicrmi.sva,25,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,113931181638.75,114471327.0734375,242026.07760416667,8.4261392376
testset,eigen.atomicrmi.sva,25,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,115965067146.75,116365532.6953125,230667.16770833332,8.2783550564
testset,eigen.atomicrmi.optsva,25,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,160180963013.0,160816134.93828124,1084556.4825520832,5.9932215536
testset,eigen.atomicrmi.optsva,25,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,156049970884.25,157064340.9625,867608.4044270833,6.1518755472
testset,eigen.atomicrmi.optsva,25,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,154815162596.0,156377317.93463543,729609.2138020833,6.2009430076
testset,eigen.glock,25,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,3377190887090.0,3514576622.441927,358.30390625,0.2842599168
testset,eigen.glock,25,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,3372749869908.25,3510271419.2320313,896.419270833325,0.2846342116
testset,eigen.glock,25,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,3357474130350.0,3494323061.183854,334.180989583325,0.285929232
testset,eigen.rwlocks,25,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,50457179884.75,48746963.47265625,616795.6528645833,19.0260336032
testset,eigen.rwlocks,25,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,50156507303.0,48633456.74765625,494304.2651041667,19.1400887268
testset,eigen.rwlocks,25,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,50821280345.0,49250264.154947914,483529.7114583333,18.889724806
testset,eigen.rwlocks.er,25,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,50560320827.75,48700956.420833334,738810.9239583333,18.9872212892
testset,eigen.rwlocks.er,25,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,50686610333.0,48683480.39140625,750814.5638020834,18.939913198
testset,eigen.rwlocks.er,25,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,51309440777.25,49664735.57395833,647295.41484375,18.710007076
testset,eigen.mutex,25,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,49991752096.0,48545239.73802083,312405.0416666667,19.2031677176
testset,eigen.mutex,25,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,49988381581.75,48452575.20234375,269045.89375,19.2044625096
testset,eigen.mutex,25,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,49663510475.0,48373040.7296875,276228.1153645833,19.3300874388
testset,eigen.mutex.er,25,4,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,50343362437.5,48610657.092708334,515115.04609375,19.0690481032
testset,eigen.mutex.er,25,4,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,50490713228.5,48683761.8421875,568300.3479166667,19.0133974868
testset,eigen.mutex.er,25,4,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,51170831044.5,49535648.911458336,489512.71171875,18.7606880796
testset,eigen.reflow,5,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,7243092646.125,20979556.21953125,502.38125,44.1800230416
testset,eigen.reflow,5,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,7224749881.375,21129697.783984374,495.89453125,44.2921907688
testset,eigen.atomicrmi.sva,5,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,8761629215.5,25432307.594140626,140366.9015625,36.5228877104
testset,eigen.atomicrmi.sva,5,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,8400417430.0,24753120.341796875,102085.66484375,38.0933450824
testset,eigen.atomicrmi.sva,5,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,8219183440.125,23954599.42734375,100389.703125,38.9333079536
testset,eigen.atomicrmi.optsva,5,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,9328040675.75,27361499.874609374,282360.801171875,34.3051677328
testset,eigen.atomicrmi.optsva,5,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,9276112525.875,27096360.824609376,262207.60234375,34.4972098072
testset,eigen.atomicrmi.optsva,5,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,9198716603.0,26823316.6515625,231156.42578125,34.7874615352
testset,eigen.glock,5,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,95391979366.375,296638370.915625,444.35,3.3545797256
testset,eigen.glock,5,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,93470749452.5,290655731.55976564,427.96640625,3.4235309104
testset,eigen.glock,5,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,91904604736.125,285994749.109375,452.529296875,3.4818712392
testset,eigen.rwlocks,5,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,4563019941.0,12340717.209375,279036.480859375,70.128994424
testset,eigen.rwlocks,5,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,4479120728.5,12249863.593359375,249093.234375,71.4425931776
testset,eigen.rwlocks,5,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,4409213048.75,12131608.83984375,242497.4828125,72.5753091224
testset,eigen.rwlocks.er,5,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,4503382763.625,12154236.3234375,357325.68359375,71.0576952472
testset,eigen.rwlocks.er,5,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,4410785222.25,12174503.10234375,285216.009765625,72.5494404912
testset,eigen.rwlocks.er,5,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,4402260958.625,12031883.779296875,275915.230859375,72.689920704
testset,eigen.mutex,5,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,4501561823.5,12327817.791796874,158927.474609375,71.0864390064
testset,eigen.mutex,5,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,4463027421.125,12358656.28359375,146802.670703125,71.7002092536
testset,eigen.mutex,5,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,4357173379.5,12049282.486328125,132607.14765625,73.4421084792
testset,eigen.mutex.er,5,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,4460023126.375,12323070.383203125,232352.23359375,71.7485068872
testset,eigen.mutex.er,5,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,4440101211.5,12216014.8671875,239195.9875,72.0704291992
testset,eigen.mutex.er,5,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,4343370186.125,12096184.394921875,194667.935546875,73.6755068728
testset,eigen.reflow,9,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,19398815255.5,28604093.2515625,347.8880859375,32.9917055024
testset,eigen.reflow,9,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,19511903896.5,28985192.452929687,308.5552734375,32.8004895576
testset,eigen.reflow,9,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,19013625615.0,28035729.122070312,347.9234375,33.6600716224
testset,eigen.atomicrmi.sva,9,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,21866037296.25,32509923.774609376,119435.617578125,29.2691351128
testset,eigen.atomicrmi.sva,9,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,21261983703.0,31420067.07285156,103936.878125,30.1006721168
testset,eigen.atomicrmi.sva,9,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,20807915592.0,30740151.5546875,102712.151171875,30.757525768
testset,eigen.atomicrmi.optsva,9,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,24926984542.625,36910779.4453125,290588.9947265625,25.674986836
testset,eigen.atomicrmi.optsva,9,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,24690836311.0,36681558.95742188,266242.8140625,25.9205476856
testset,eigen.atomicrmi.optsva,9,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,25650655506.125,38018143.76035156,236352.6521484375,24.9506294232
testset,eigen.glock,9,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,361956802839.875,564228308.6634766,253.4294921875,1.7681667952
testset,eigen.glock,9,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,361235644777.75,563092884.4951172,291.103515625,1.7716967008
testset,eigen.glock,9,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,353819128169.75,551580604.0005859,307.6693359375,1.8088338056
testset,eigen.rwlocks,9,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,9622681087.75,13319565.374023438,263456.23671875,66.5095303648
testset,eigen.rwlocks,9,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,9612497826.25,13387939.863476563,245427.887890625,66.5799890488
testset,eigen.rwlocks,9,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,8906959849.75,12401413.0,229386.035546875,71.8539221904
testset,eigen.rwlocks.er,9,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,9463632284.375,13061282.103320312,335508.28828125,67.6273106104
testset,eigen.rwlocks.er,9,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,9640016835.625,13372912.864257812,321155.6578125,66.389925548
testset,eigen.rwlocks.er,9,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,9004273388.25,12414986.386328125,292238.1966796875,71.0773620928
testset,eigen.mutex,9,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,9431259750.25,13115265.165820312,159080.24609375,67.8594394544
testset,eigen.mutex,9,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,9414441520.375,13129057.650585938,147547.9111328125,67.9806655144
testset,eigen.mutex,9,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,8720598627.875,12228303.808398437,119808.905078125,73.389457228
testset,eigen.mutex.er,9,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,9334525376.0,12973753.1953125,243691.878125,68.5626718256
testset,eigen.mutex.er,9,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,9507641700.5,13245542.544921875,230484.6380859375,67.3142741552
testset,eigen.mutex.er,9,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,8900792239.0,12305264.604296874,225921.5171875,71.9037118064
testset,eigen.reflow,17,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,55848440691.125,42111175.630175784,485.7693359375,22.9191716752
testset,eigen.reflow,17,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,57676027689.0,43448235.043066405,272.97255859375,22.1929292168
testset,eigen.reflow,17,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,58863113846.625,44470095.90136719,235.8873046875,21.7453667728
testset,eigen.atomicrmi.sva,17,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,61568017696.375,46107834.51074219,129108.04453125,20.7900148144
testset,eigen.atomicrmi.sva,17,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,61050081475.75,45715790.37568359,113490.8345703125,20.9663929856
testset,eigen.atomicrmi.sva,17,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,56140114952.5,42249253.58134766,93948.428515625,22.8000958152
testset,eigen.atomicrmi.optsva,17,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,73864751555.375,55382508.108105466,370871.08125,17.3289691368
testset,eigen.atomicrmi.optsva,17,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,72300990903.75,54268216.63417969,307069.64033203124,17.7037684272
testset,eigen.atomicrmi.optsva,17,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,68985836696.0,51709091.13242187,305737.94189453125,18.5545332392
testset,eigen.glock,17,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1403159416350.875,1095007166.7609375,218.47021484375,0.912227068
testset,eigen.glock,17,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1386875189466.5,1081981814.5125,213.44794921875,0.9229381344
testset,eigen.glock,17,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1384196268137.0,1080136100.9154296,193.15224609375,0.9247243544
testset,eigen.rwlocks,17,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,22531965520.375,15835840.986425782,271123.08173828124,56.808182084
testset,eigen.rwlocks,17,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,21770063727.625,15308403.83203125,242498.956640625,58.7963368416
testset,eigen.rwlocks,17,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,21502237000.0,15245204.564941406,239675.7884765625,59.528689968
testset,eigen.rwlocks.er,17,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,22300070532.25,15604433.225976562,353302.8453125,57.3989215928
testset,eigen.rwlocks.er,17,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,22048406944.125,15298994.066796875,348984.1171875,58.0540808792
testset,eigen.rwlocks.er,17,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,21430201939.125,14950358.854785156,311588.33955078124,59.72878854
testset,eigen.mutex,17,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,21613279815.125,15270282.39189453,151062.06953125,59.2228486816
testset,eigen.mutex,17,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,21622208332.75,15159349.67841797,133721.04423828126,59.1983936288
testset,eigen.mutex,17,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,20931593114.75,14876933.619628906,128347.11474609375,61.1515804352
testset,eigen.mutex.er,17,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,22058499107.875,15464268.464257812,255799.103515625,58.027520084
testset,eigen.mutex.er,17,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,21487280191.125,15058350.075390626,238223.65673828125,59.5701265408
testset,eigen.mutex.er,17,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,21070402697.625,14780987.213867188,219611.03505859376,60.748720296
testset,eigen.reflow,25,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,111365911483.625,56371416.64453125,188.4932942708375,17.2404641096
testset,eigen.reflow,25,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,113067490445.375,57322351.62135417,190.2213541666625,16.981008356
testset,eigen.reflow,25,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,103911620654.375,52534689.37486979,273.7013671875,18.4772404464
testset,eigen.atomicrmi.sva,25,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,122480365151.375,61463455.31595052,132074.05514322917,15.675982004
testset,eigen.atomicrmi.sva,25,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,120311210679.625,60301766.268229164,130948.2166015625,15.9586125776
testset,eigen.atomicrmi.sva,25,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,106297310689.875,53356833.98085938,121709.38333333333,18.0625453976
testset,eigen.atomicrmi.optsva,25,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,157585935026.125,78702742.41035156,593316.6548828125,12.1838284592
testset,eigen.atomicrmi.optsva,25,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,151217848335.5,75539975.85358073,525286.4020833333,12.6969138968
testset,eigen.atomicrmi.optsva,25,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,143895722838.75,72143287.10455729,431031.71041666664,13.3429956232
testset,eigen.glock,25,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,3122266944199.75,1624642438.2170572,168.2699869791625,0.6149378112
testset,eigen.glock,25,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,3077817871699.75,1601692872.2433593,178.8930338541625,0.623818588
testset,eigen.glock,25,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,3076908383739.75,1601247524.8854818,166.8153645833375,0.62400298
testset,eigen.rwlocks,25,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,41058465013.25,19434218.690885417,301754.20338541665,46.7625859704
testset,eigen.rwlocks,25,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,39244788217.625,18622162.756966148,278368.6291015625,48.9236937488
testset,eigen.rwlocks,25,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,39502424028.875,18938064.411002602,263030.8056640625,48.6046121776
testset,eigen.rwlocks.er,25,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,41004301324.875,19348667.35110677,385678.7052734375,46.8243559328
testset,eigen.rwlocks.er,25,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,40234876749.75,18992233.00214844,369499.50970052084,47.7197932512
testset,eigen.rwlocks.er,25,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,39785414435.75,18902727.905273438,391829.2009765625,48.2588915368
testset,eigen.mutex,25,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,40120170294.25,19244445.74778646,143960.38196614583,47.856227576
testset,eigen.mutex,25,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,39140204533.75,18631676.604622398,154314.22356770834,49.05441918
testset,eigen.mutex,25,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,38492558519.0,18430189.196614582,147989.0802734375,49.8797708928
testset,eigen.mutex.er,25,8,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,40143608186.625,19103571.840950523,256308.61302083335,47.8282866624
testset,eigen.mutex.er,25,8,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,38250076930.5,18007883.529622395,259824.1349609375,50.1959774744
testset,eigen.mutex.er,25,8,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,39523698920.875,18886682.28704427,241314.7703125,48.5784491944
testset,eigen.reflow,5,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,7884783125.875,23030957.323046874,613.991796875,40.5845024384
testset,eigen.reflow,5,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,7857858197.875,22977558.18359375,567.086328125,40.7235651168
testset,eigen.reflow,5,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,7728260165.25,22454614.553125,484.194921875,41.4064735344
testset,eigen.atomicrmi.sva,5,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,9341595597.375,27224931.01875,141383.052734375,34.255389956
testset,eigen.atomicrmi.sva,5,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,9337319783.375,27164602.475390624,146613.7484375,34.271076436
testset,eigen.atomicrmi.sva,5,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,8868253451.125,25917778.881640624,115342.837109375,36.0837679896
testset,eigen.atomicrmi.optsva,5,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,9886726080.125,29062165.148828126,275513.062109375,32.3666295
testset,eigen.atomicrmi.optsva,5,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,9803438601.75,28999199.6640625,241011.158203125,32.6416080112
testset,eigen.atomicrmi.optsva,5,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,9769516633.875,28761725.7625,259996.817578125,32.7549470456
testset,eigen.glock,5,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,124516030223.125,387720899.7949219,468.282421875,2.5699502256
testset,eigen.glock,5,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,122914028772.75,382637326.05,483.098828125,2.6034457024
testset,eigen.glock,5,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,121379264851.375,378064341.046875,461.0734375,2.6363646248
testset,eigen.rwlocks,5,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,5362738978.875,15008346.203125,242951.16640625,59.6710004456
testset,eigen.rwlocks,5,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,5220825020.0,14579186.98359375,250287.94140625,61.2929946464
testset,eigen.rwlocks,5,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,5199895758.75,14670537.169921875,224136.36484375,61.5396951872
testset,eigen.rwlocks.er,5,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,5335875886.875,15057611.765625,295162.478125,59.9714099024
testset,eigen.rwlocks.er,5,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,5227360966.625,14587037.607421875,349900.366015625,61.2163579376
testset,eigen.rwlocks.er,5,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,5114807053.5,14421660.715234375,269594.192578125,62.5634548192
testset,eigen.mutex,5,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,5286342125.5,14910341.743359376,147064.2375,60.5333503592
testset,eigen.mutex,5,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,5129947143.375,14615821.305859376,125732.67421875,62.3788103576
testset,eigen.mutex,5,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,5185759499.375,14796558.566796875,115334.696875,61.70745096
testset,eigen.mutex.er,5,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,5245357471.25,14884387.790625,196819.0046875,61.0063283112
testset,eigen.mutex.er,5,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,5186014508.625,14650276.546484375,208915.55859375,61.7044166512
testset,eigen.mutex.er,5,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,5199111553.0,14616841.115234375,212799.60859375,61.5489775008
testset,eigen.reflow,9,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,19709573557.875,29012648.397265624,293.4021484375,32.47152954
testset,eigen.reflow,9,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,19680938758.5,29094236.85019531,325.2076171875,32.5187740208
testset,eigen.reflow,9,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,19197707430.5,28314333.56386719,303.665234375,33.337313964
testset,eigen.atomicrmi.sva,9,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,22948755212.375,34054800.171875,116286.4962890625,27.888222872
testset,eigen.atomicrmi.sva,9,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,22137411994.5,32966792.537109375,99363.12421875,28.9103351448
testset,eigen.atomicrmi.sva,9,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,21561489735.5,31918682.119921874,102185.3255859375,29.682550132
testset,eigen.atomicrmi.optsva,9,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,25598917710.875,38060435.684179686,283154.735546875,25.001056968
testset,eigen.atomicrmi.optsva,9,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,25783400581.875,38438310.60429688,269226.298046875,24.8221718456
testset,eigen.atomicrmi.optsva,9,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,26340880958.875,39043182.669726565,258688.1109375,24.2968335416
testset,eigen.glock,9,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,478244847003.625,745881041.2914063,311.0568359375,1.3382266512
testset,eigen.glock,9,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,477875099156.875,745382878.9566406,308.624609375,1.3392620816
testset,eigen.glock,9,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,472004097267.625,736272949.7548828,321.2298828125,1.3559204328
testset,eigen.rwlocks,9,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,11010767317.125,15481014.615429688,259032.1943359375,58.1249227752
testset,eigen.rwlocks,9,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,11124238885.875,15686494.73125,227252.1810546875,57.5320259272
testset,eigen.rwlocks,9,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,10540051379.75,14823033.43359375,208213.405078125,60.7207666208
testset,eigen.rwlocks.er,9,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,10865981425.0,15289140.639453124,306263.2685546875,58.8994196632
testset,eigen.rwlocks.er,9,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,10939460755.375,15554659.017773438,271224.423046875,58.5037977936
testset,eigen.rwlocks.er,9,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,10783566121.625,15166126.691796875,285165.3736328125,59.3495688512
testset,eigen.mutex,9,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,10761050016.125,15245063.788085938,142278.331640625,59.4737501488
testset,eigen.mutex,9,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,10935497619.5,15406143.16015625,137703.5546875,58.5250001664
testset,eigen.mutex,9,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,10648785405.875,15036609.30625,135263.65390625,60.100750988
testset,eigen.mutex.er,9,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,10929649237.5,15402156.721679688,245513.1556640625,58.5563165016
testset,eigen.mutex.er,9,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,10928096360.125,15403748.82421875,224688.361328125,58.5646373264
testset,eigen.mutex.er,9,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,10552464089.0,14950001.23984375,199441.549609375,60.6493416704
testset,eigen.reflow,17,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,56236796978.25,42318961.88027344,220.18017578125,22.7608980024
testset,eigen.reflow,17,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,58592271791.5,43861405.24130859,220.07939453125,21.8458844632
testset,eigen.reflow,17,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,58489333656.625,44074681.3921875,692.73046875,21.8843320648
testset,eigen.atomicrmi.sva,17,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,63433098358.5,47550321.12929688,148056.3423828125,20.1787400128
testset,eigen.atomicrmi.sva,17,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,61588861722.25,46036249.43222656,115083.43046875,20.7829786784
testset,eigen.atomicrmi.sva,17,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,58739229481.75,44065454.16503906,102728.94892578125,21.791228984
testset,eigen.atomicrmi.optsva,17,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,77211265901.25,57992080.42851563,382431.79521484376,16.5778916464
testset,eigen.atomicrmi.optsva,17,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,72450035420.5,54267248.461523436,303022.6690429688,17.66734816
testset,eigen.atomicrmi.optsva,17,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,69273849843.125,52048763.90126953,273520.8478515625,18.4773908608
testset,eigen.glock,17,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1872903734246.5,1461856307.2390625,213.44775390625,0.683430748
testset,eigen.glock,17,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1854510447427.5,1447352216.7000976,220.48798828125,0.6902091072
testset,eigen.glock,17,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1853834063657.375,1446847671.2681642,191.973828125,0.6904609344
testset,eigen.rwlocks,17,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,24783375522.375,17486016.981933594,278862.6259765625,51.6475247224
testset,eigen.rwlocks,17,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,24630884888.875,17412941.9375,265841.2422851563,51.9672762784
testset,eigen.rwlocks,17,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,23912231845.375,17027176.950292967,222317.12978515626,53.5290895584
testset,eigen.rwlocks.er,17,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,24650615624.25,17400079.718164064,327538.253515625,51.925680864
testset,eigen.rwlocks.er,17,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,24563181624.125,17390873.748828124,334111.46875,52.1105131896
testset,eigen.rwlocks.er,17,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,23748503129.875,16991453.22998047,264342.64228515624,53.898133832
testset,eigen.mutex,17,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,24262649555.0,17289876.437890626,152657.51640625,52.7559859896
testset,eigen.mutex,17,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,24180898831.625,17196054.92919922,124295.6384765625,52.9343432976
testset,eigen.mutex,17,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,23447584246.875,16885914.162402343,121234.19384765625,54.5898454408
testset,eigen.mutex.er,17,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,23986016256.625,16967043.544140626,239973.6955078125,53.3644264352
testset,eigen.mutex.er,17,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,24149134681.125,17086601.262792967,222302.1458984375,53.0039695792
testset,eigen.mutex.er,17,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,23454706689.875,16728777.17294922,204950.84326171875,54.5732682536
testset,eigen.reflow,25,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,112627158313.375,56949324.552473955,277.2272135416625,17.0473980592
testset,eigen.reflow,25,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,113910268313.625,57665047.975520834,217.4388020833375,16.8553724648
testset,eigen.reflow,25,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,102133039242.25,51610104.385677084,593.8479817708375,18.7990097448
testset,eigen.atomicrmi.sva,25,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,123850818009.5,62195809.81230469,142558.58997395833,15.5025217504
testset,eigen.atomicrmi.sva,25,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,122484144038.5,61517608.068359375,119612.23860677084,15.675498368
testset,eigen.atomicrmi.sva,25,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,107327286567.0,53870706.436653644,125748.94016927083,17.8892065704
testset,eigen.atomicrmi.optsva,25,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,159724115201.375,79906832.17291667,567743.9813151042,12.0207270992
testset,eigen.atomicrmi.optsva,25,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,155766890880.625,77757775.23391928,528016.1279296875,12.3261110824
testset,eigen.atomicrmi.optsva,25,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,143901317361.875,72238563.26998697,414705.3021484375,13.3424768808
testset,eigen.glock,25,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,4171990606149.625,2171453842.1359377,177.7673828125,0.4602119664
testset,eigen.glock,25,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,4128519532162.875,2148918033.9490232,189.0180338541625,0.4650577488
testset,eigen.glock,25,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,4124839266939.875,2147074768.2007813,185.5248697916625,0.4654726832
testset,eigen.rwlocks,25,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,43438651801.625,20568323.88763021,282844.37161458336,44.2002668216
testset,eigen.rwlocks,25,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,42033716985.75,20078360.50403646,267732.34641927085,45.677616392
testset,eigen.rwlocks,25,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,42131824811.0,20232040.016276043,241247.3888671875,45.5712518648
testset,eigen.rwlocks.er,25,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,44680481146.25,21177437.225846354,387530.2443359375,42.9717843392
testset,eigen.rwlocks.er,25,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,50231924314.625,21682672.169791665,1374642.616341146,38.2227045088
testset,eigen.rwlocks.er,25,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,42382610322.25,20255553.999153648,355819.9375,45.3015985896
testset,eigen.mutex,25,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,42695222572.125,20443535.138216145,158586.18984375,44.9699025872
testset,eigen.mutex,25,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,41810194315.5,20061060.46529948,170694.64368489583,45.9218147976
testset,eigen.mutex,25,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,41816184115.375,20089165.665169273,172695.92975260416,45.9152369024
testset,eigen.mutex.er,25,8,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,42376596461.75,20168652.525,238807.76569010416,45.3080275512
testset,eigen.mutex.er,25,8,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,43029640560.25,20572157.306119792,224283.12923177084,44.62040526
testset,eigen.mutex.er,25,8,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,42155671586.75,20282649.70143229,252770.76002604165,45.5454729512
testset,eigen.reflow,5,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,9792398001.75,28873261.954296876,549.412109375,32.678410328
testset,eigen.reflow,5,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,9704476098.5,28781103.131640624,491.8625,32.9744745368
testset,eigen.reflow,5,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,9473943180.75,27899518.84296875,474.669140625,33.7768544624
testset,eigen.atomicrmi.sva,5,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,11225504489.875,33414257.88203125,109080.71953125,28.50651392
testset,eigen.atomicrmi.sva,5,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,11217188983.125,33399260.097265624,117524.944921875,28.5276463184
testset,eigen.atomicrmi.sva,5,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,10899701313.0,32380925.18828125,98233.509765625,29.3586026632
testset,eigen.atomicrmi.optsva,5,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,11555181458.125,34424328.63007812,238792.740234375,27.6932042272
testset,eigen.atomicrmi.optsva,5,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,11502936608.75,34033433.73046875,265523.75703125,27.8189831768
testset,eigen.atomicrmi.optsva,5,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,11389347822.875,33801560.21523438,203309.29765625,28.096428784
testset,eigen.glock,5,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,198007826300.875,617227490.2265625,478.621875,1.6160977368
testset,eigen.glock,5,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,196627738636.25,612935254.2179687,464.615234375,1.6274407784
testset,eigen.glock,5,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,194682888013.625,607034743.7109375,462.71875,1.6436986488
testset,eigen.rwlocks,5,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,7634071615.75,22187653.97890625,231443.740234375,41.9173432088
testset,eigen.rwlocks,5,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,7641270363.125,22031557.802734375,247136.61171875,41.8778533928
testset,eigen.rwlocks,5,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,7582037942.625,22078156.53515625,202304.201953125,42.2050116896
testset,eigen.rwlocks.er,5,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,7814803373.75,22326656.37578125,299475.28984375,40.9479272472
testset,eigen.rwlocks.er,5,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,7617175562.25,22071540.190234374,305103.684375,42.0103222496
testset,eigen.rwlocks.er,5,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,7667844562.25,22216104.876953125,302400.123828125,41.73271868
testset,eigen.mutex,5,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,7663824656.25,22339891.594140626,147723.515625,41.7546087432
testset,eigen.mutex,5,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,7537681255.0,21843303.252734374,134707.241015625,42.4533738128
testset,eigen.mutex,5,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,7618844908.125,22180090.23515625,120767.93359375,42.0011174736
testset,eigen.mutex.er,5,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,7658588008.125,22211711.94765625,229695.8953125,41.78315894
testset,eigen.mutex.er,5,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,7663026136.25,22118893.559765626,224585.664453125,41.758959752
testset,eigen.mutex.er,5,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,320,0,0,320,0,320,7598351310.0,21994403.0109375,217176.114453125,42.1143991568
testset,eigen.reflow,9,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,22059603537.625,32815381.535351563,324.7544921875,29.0123074472
testset,eigen.reflow,9,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,22303902938.0,32891415.11875,320.771484375,28.6945294632
testset,eigen.reflow,9,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,21753174549.25,32197530.699023437,347.6341796875,29.4209931776
testset,eigen.atomicrmi.sva,9,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,25804421336.75,38521840.66679688,124366.675,24.8019512488
testset,eigen.atomicrmi.sva,9,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,25224791878.25,37654400.64296875,95470.6580078125,25.3718644376
testset,eigen.atomicrmi.sva,9,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,24757052284.125,37032575.57011719,84133.1384765625,25.851219792
testset,eigen.atomicrmi.optsva,9,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,27952816292.375,41829544.169921875,256223.50703125,22.8957251856
testset,eigen.atomicrmi.optsva,9,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,27572627008.25,41054790.06679688,246124.6369140625,23.2114263112
testset,eigen.atomicrmi.optsva,9,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,27827309003.625,41566887.54335938,224776.8380859375,22.9989899464
testset,eigen.glock,9,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,770520326612.125,1202379341.9367187,288.4255859375,0.8306075488
testset,eigen.glock,9,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,770986643650.625,1203311689.6302733,459.9529296875,0.8301051712
testset,eigen.glock,9,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,764470775073.875,1193049223.9132812,317.0369140625,0.8371804664
testset,eigen.rwlocks,9,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,15469241136.875,22347519.29609375,253771.6248046875,41.3724237888
testset,eigen.rwlocks,9,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,15709802754.875,22868642.863867186,201637.774609375,40.738894688
testset,eigen.rwlocks,9,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,15259826302.375,22112092.145507812,207878.097265625,41.9401890504
testset,eigen.rwlocks.er,9,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,15588637097.25,22434686.86015625,344159.5732421875,41.055545524
testset,eigen.rwlocks.er,9,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,15488113500.25,22545188.386328124,273610.352734375,41.3220112304
testset,eigen.rwlocks.er,9,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,15190003712.0,22044960.760546874,238047.265625,42.1329719288
testset,eigen.mutex,9,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,15532836866.25,22579096.480078124,138966.0416015625,41.2030336448
testset,eigen.mutex,9,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,15395052787.875,22393389.78652344,122909.0390625,41.571796396
testset,eigen.mutex,9,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,15280405915.625,22206214.51738281,117289.39296875,41.8837041064
testset,eigen.mutex.er,9,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,15558765806.125,22551426.129296876,230636.7990234375,41.1343681096
testset,eigen.mutex.er,9,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,15489599147.375,22411410.208007812,230670.9853515625,41.3180479304
testset,eigen.mutex.er,9,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,15179921352.875,22001121.751953125,207602.45859375,42.1609562472
testset,eigen.reflow,17,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,58673360764.75,44189800.83730469,224.8349609375,21.8156925616
testset,eigen.reflow,17,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,60110239406.375,44759727.77177735,225.78671875,21.294208984
testset,eigen.reflow,17,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,60086209826.875,45211498.47373047,239.7927734375,21.3027249296
testset,eigen.atomicrmi.sva,17,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,68133660456.5,51042057.369335935,132117.52353515624,18.7866025608
testset,eigen.atomicrmi.sva,17,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,65100303233.875,48782030.99931641,98569.43857421874,19.6619667872
testset,eigen.atomicrmi.sva,17,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,61415394362.625,46210856.771972656,92362.563671875,20.8416800592
testset,eigen.atomicrmi.optsva,17,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,79590129793.125,59918747.412792966,301666.3068359375,16.082396188
testset,eigen.atomicrmi.optsva,17,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,79547182157.375,59957571.381054685,268361.52666015626,16.0910790968
testset,eigen.atomicrmi.optsva,17,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,76902901895.75,58162973.966308594,239005.08798828124,16.6443654072
testset,eigen.glock,17,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,3045275119959.25,2377518825.281836,283.762890625,0.4203232712
testset,eigen.glock,17,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,3029596701134.25,2365273744.095801,215.3509765625,0.4224984792
testset,eigen.glock,17,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,3025408803736.375,2362115224.743848,229.35107421875,0.42308332
testset,eigen.rwlocks,17,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,32732082342.625,23706076.317871094,266232.7900390625,39.1053641688
testset,eigen.rwlocks,17,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,32306446077.625,23414070.718457032,235463.350390625,39.6205759344
testset,eigen.rwlocks,17,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,32575699794.0,23746396.307128906,248212.721875,39.2930929528
testset,eigen.rwlocks.er,17,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,32603972582.75,23675236.57294922,305336.2002929688,39.2590196408
testset,eigen.rwlocks.er,17,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,32163957771.375,23214837.86123047,327317.2826171875,39.7960975168
testset,eigen.rwlocks.er,17,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,32489271950.25,23656411.7359375,264404.1548828125,39.397620296
testset,eigen.mutex,17,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,32492293805.75,23758605.54736328,138840.291796875,39.3939562304
testset,eigen.mutex,17,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,31953474117.25,23304033.748925783,123207.8490234375,40.0582420336
testset,eigen.mutex,17,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,31985781348.375,23488272.902734376,118798.12568359375,40.0177812152
testset,eigen.mutex.er,17,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,32452372438.5,23583895.824804686,231266.0107421875,39.442416804
testset,eigen.mutex.er,17,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,31856353165.75,23182503.2046875,204995.9279296875,40.1803682088
testset,eigen.mutex.er,17,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,32165256181.625,23423585.80341797,206631.6158203125,39.7944910736
testset,eigen.reflow,25,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,113775254678.375,57485169.29798177,188.9989583333375,16.8753742232
testset,eigen.reflow,25,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,114639662979.375,57847876.415755205,510.9189453125,16.7481301856
testset,eigen.reflow,25,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,105023437674.875,52987595.147591144,184.261328125,18.2816335336
testset,eigen.atomicrmi.sva,25,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,123732012869.25,62256048.41920573,127415.8142578125,15.5174069792
testset,eigen.atomicrmi.sva,25,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,121379795364.875,61093461.35735677,117367.18287760417,15.8181186104
testset,eigen.atomicrmi.sva,25,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,111696287447.625,56173493.564453125,117913.77819010416,17.1894701592
testset,eigen.atomicrmi.optsva,25,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,158781696773.625,80003807.2436849,395859.6378255208,12.0920738288
testset,eigen.atomicrmi.optsva,25,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,160501688585.625,80824770.07617188,406771.6934895833,11.962490968
testset,eigen.atomicrmi.optsva,25,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,155290654340.25,78714329.06829427,284167.89036458335,12.3639120984
testset,eigen.glock,25,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,6811561346677.75,3546028978.4583983,199.0979166666625,0.2818737
testset,eigen.glock,25,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,6770232392505.5,3524716802.1746745,175.4524088541625,0.2835944008
testset,eigen.glock,25,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,6768540172161.625,3523803285.639388,156.7692057291625,0.2836653032
testset,eigen.rwlocks,25,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,53503008233.375,25864759.655403648,283511.2490234375,35.8858326552
testset,eigen.rwlocks,25,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,53523708961.375,25950976.141601562,267558.6615234375,35.8719535184
testset,eigen.rwlocks,25,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,53865967249.375,26243148.366145834,256204.90514322917,35.6440271664
testset,eigen.rwlocks.er,25,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,52517716767.0,25289252.06907552,348664.01796875,36.5590912592
testset,eigen.rwlocks.er,25,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,52492778270.5,25389049.373958334,338459.7755859375,36.5764599104
testset,eigen.rwlocks.er,25,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,53166630277.375,25835127.191796876,295532.3841145833,36.1128773816
testset,eigen.mutex,25,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,52033833424.0,25097072.847265624,147710.19309895835,36.8990688104
testset,eigen.mutex,25,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,52718862207.875,25648030.2984375,144645.7390625,36.4196023888
testset,eigen.mutex,25,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,53285160645.0,26070557.831315104,164479.066015625,36.0325459616
testset,eigen.mutex.er,25,8,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,51996619040.875,24969278.609179687,242291.40091145833,36.92547776
testset,eigen.mutex.er,25,8,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,53550703557.375,25979839.723763023,234543.26158854167,35.8538706768
testset,eigen.mutex.er,25,8,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,52776488418.0,25619418.855208334,236505.253125,36.3798361272
testset,eigen.reflow,5,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,7992328796.166667,15219773.684375001,358.41875,60.0575892516
testset,eigen.reflow,5,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,7176073851.666667,13966298.549305556,364.678472222225,66.8889437208
testset,eigen.atomicrmi.sva,5,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,8482955303.833333,16227886.399479166,140005.86406249998,56.5840538832
testset,eigen.atomicrmi.sva,5,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,8337663672.166667,16189187.197569445,72661.22065972222,57.57008424360001
testset,eigen.atomicrmi.sva,5,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,8371906539.666667,16320357.704340277,63001.34496527777,57.334610428800005
testset,eigen.atomicrmi.optsva,5,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,9408787856.75,18062798.100868057,191615.27256944447,51.0161359044
testset,eigen.atomicrmi.optsva,5,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,9308548365.416666,18097227.507118057,171997.2484375,51.565505292000005
testset,eigen.atomicrmi.optsva,5,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,9463562074.416666,18374825.469270833,137272.9842013889,50.720859252000004
testset,eigen.glock,5,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,142549245435.08334,296021311.89253473,322.29045138889165,3.3672573887999997
testset,eigen.glock,5,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,140104192405.5,290937732.3486111,294.757465277775,3.4260216756
testset,eigen.glock,5,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,137790675386.33334,286289859.7173611,297.52239583333335,3.4835448672
testset,eigen.rwlocks,5,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,4280311405.5833335,7832324.21875,172580.49114583334,112.14137349359999
testset,eigen.rwlocks,5,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,4249031899.0833335,7795920.508159722,150476.09479166666,112.96690902840001
testset,eigen.rwlocks,5,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,4300814346.0,7824593.890625,166746.58003472222,111.60677057519999
testset,eigen.rwlocks.er,5,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,4388325246.25,7825636.960416667,324377.1840277778,109.3811358696
testset,eigen.rwlocks.er,5,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,4255163570.5833335,7746544.666145834,219079.01927083335,112.8041242212
testset,eigen.rwlocks.er,5,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,4307981830.166667,7753015.802604166,224343.38836805557,111.421082754
testset,eigen.mutex,5,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,4293334254.8333335,7845660.047222222,97643.47777777778,111.80121823919998
testset,eigen.mutex,5,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,4242768085.0833335,7767174.596354167,91181.96701388889,113.13368781239998
testset,eigen.mutex,5,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,4140955474.75,7566132.358333333,97386.46371527777,115.91527678199999
testset,eigen.mutex.er,5,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,4362310707.916667,7816909.578645833,173061.3611111111,110.03342772600001
testset,eigen.mutex.er,5,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,4173215280.0833335,7623310.128125,158530.62569444443,115.0192280496
testset,eigen.mutex.er,5,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,4198044803.0,7669114.607118055,131934.68506944444,114.33894170399999
testset,eigen.reflow,9,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,20331877090.75,20011461.180989582,217.15164930555832,47.2164963276
testset,eigen.reflow,9,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,19218228249.25,18907587.892881945,253.63680555555834,49.952575624800005
testset,eigen.reflow,9,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,19893571233.0,19619905.656597223,200.73810763889165,48.2567955624
testset,eigen.atomicrmi.sva,9,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,21257531680.75,20938239.47986111,83773.65703125,45.1604642724
testset,eigen.atomicrmi.sva,9,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,21313387855.083332,21015009.903819446,70028.41284722222,45.0421118652
testset,eigen.atomicrmi.sva,9,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,21453605663.583332,21205916.542013887,63771.37769097223,44.7477228324
testset,eigen.atomicrmi.optsva,9,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,24452254584.75,24249435.073871527,186833.14730902776,39.260183419200004
testset,eigen.atomicrmi.optsva,9,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,23845322468.666668,23681799.256336804,154135.47178819444,40.2594681312
testset,eigen.atomicrmi.optsva,9,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,24762682398.666668,24393272.642881945,168753.82092013888,38.7680132772
testset,eigen.glock,9,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,540245316096.25,561826663.6507813,209.91119791666665,1.7769705191999998
testset,eigen.glock,9,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,537817692584.0,559371990.6180556,859.6543402777751,1.7849914811999998
testset,eigen.glock,9,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,533309889439.0833,554723428.7868923,191.79444444444167,1.8000791268
testset,eigen.rwlocks,9,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,9421736149.5,8639753.208680555,201142.04782986108,101.89204885080001
testset,eigen.rwlocks,9,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,9588821627.083334,8964021.253298612,147066.89644097222,100.116577128
testset,eigen.rwlocks,9,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,9253534168.416666,8500979.617361112,160588.25086805556,103.7441460228
testset,eigen.rwlocks.er,9,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,9320931505.25,8605785.190972222,225183.63741319443,102.9939979128
testset,eigen.rwlocks.er,9,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,9663051554.416666,9000028.639756944,181447.49210069445,99.34749852000002
testset,eigen.rwlocks.er,9,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,8998252151.916666,8368330.613715277,170971.09296875002,106.6873859268
testset,eigen.mutex,9,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,9219797759.583334,8603634.467534723,97289.75416666667,104.12375900520001
testset,eigen.mutex,9,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,9673228783.0,9017704.444444444,85287.58828124999,99.24297476400001
testset,eigen.mutex,9,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,8879580557.583334,8165445.430121527,77359.43177083334,108.1132147824
testset,eigen.mutex.er,9,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,9417720223.25,8667982.896875,172216.4782986111,101.9354978952
testset,eigen.mutex.er,9,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,9564779001.083334,8882458.724045139,143758.8230034722,100.3682364108
testset,eigen.mutex.er,9,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,8988091568.333334,8241664.224305555,135133.7097222222,106.8079906284
testset,eigen.reflow,17,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,57527977164.083336,28950836.67361111,160.46779513889166,33.375065396400004
testset,eigen.reflow,17,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,57618121073.416664,28986047.203168403,250.74596354166667,33.3228498996
testset,eigen.reflow,17,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,52691211575.583336,26480239.83311632,145.33420138889167,36.43871421
testset,eigen.atomicrmi.sva,17,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,61454745293.25,30681549.455425348,89298.93472222223,31.2425019552
testset,eigen.atomicrmi.sva,17,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,59969364449.75,29950577.68177083,77381.55868055556,32.0163473064
testset,eigen.atomicrmi.sva,17,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,54502470840.166664,27249936.073263887,70166.54513888889,35.227760694000004
testset,eigen.atomicrmi.optsva,17,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,72575234723.91667,36267750.29991319,225052.4973090278,26.4553054128
testset,eigen.atomicrmi.optsva,17,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,73082071591.25,36454448.04622396,209668.5889322917,26.271833271600002
testset,eigen.atomicrmi.optsva,17,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,67720444954.666664,33706752.14010417,189844.66775173612,28.351851517199997
testset,eigen.glock,17,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2110748008972.75,1098465785.9970052,141.69487847222499,0.9096301367999999
testset,eigen.glock,17,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2092746894351.6667,1089104076.2900174,139.17838541666666,0.917454474
testset,eigen.glock,17,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2086294853567.9167,1085715324.4141927,133.440190972225,0.9202917780000001
testset,eigen.rwlocks,17,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,23773762933.0,11106297.322439237,182650.03159722223,80.7612999852
testset,eigen.rwlocks,17,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,21729109966.0,10214067.238888888,153174.91076388888,88.3607291328
testset,eigen.rwlocks,17,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,21569260015.25,10141133.521614583,143749.88589409724,89.0155711716
testset,eigen.rwlocks.er,17,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,23316489311.916668,10810804.599913195,248014.1454427083,82.3451581548
testset,eigen.rwlocks.er,17,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,22099920242.666668,10230131.018142361,226582.19140625,86.8781415912
testset,eigen.rwlocks.er,17,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,22260736878.166668,10446979.87734375,223791.99670138888,86.2505141004
testset,eigen.mutex,17,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,23114596435.583332,10807545.631380208,88575.63650173611,83.0643963588
testset,eigen.mutex,17,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,21648539591.416668,10078616.183420138,92965.53645833333,88.68958536
testset,eigen.mutex,17,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,21345602816.25,10039191.487413194,83139.63684895834,89.9482678716
testset,eigen.mutex.er,17,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,22689892419.916668,10724966.722526042,152334.1184027778,84.61917599520001
testset,eigen.mutex.er,17,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,21455746641.333332,10106407.398177084,152388.54205729166,89.48651529600001
testset,eigen.mutex.er,17,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,22024128342.666668,10346631.56905382,143744.89913194443,87.177116394
testset,eigen.reflow,25,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,109293116144.58333,36894012.1818287,226.22615740740832,26.3511564276
testset,eigen.reflow,25,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,106975609891.75,36103709.42965857,248.86950231481669,26.9220245892
testset,eigen.reflow,25,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,94640500115.5,31823559.635011572,120.65309606481667,30.4309465452
testset,eigen.atomicrmi.sva,25,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,119825546318.25,40127311.948466435,92319.84730902778,24.034941534
testset,eigen.atomicrmi.sva,25,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,105745388516.08333,35414029.90480324,66349.88046875001,27.2352302112
testset,eigen.atomicrmi.sva,25,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,104408912230.33333,35046849.21721644,63439.39606481482,27.5838521676
testset,eigen.atomicrmi.optsva,25,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,151130502762.5,50368072.059085645,314648.4525173611,19.056378079199998
testset,eigen.atomicrmi.optsva,25,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,135274906514.5,45213583.70598958,272331.5629340278,21.2899795992
testset,eigen.atomicrmi.optsva,25,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,133372579826.58333,44448134.23854167,274927.6078993056,21.5936439384
testset,eigen.glock,25,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,4695587686508.917,1629426902.730353,138.57540509259167,0.6133417572
testset,eigen.glock,25,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,4630590178306.75,1606979998.55489,114.36096643518333,0.621950958
testset,eigen.glock,25,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,4624072178043.167,1604689187.6849825,110.82766203703333,0.622827648
testset,eigen.rwlocks,25,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,44980921034.75,14396747.98923611,167473.07016782407,64.0271460372
testset,eigen.rwlocks,25,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,43312817452.833336,13896641.146151619,186383.67523148147,66.49301914200001
testset,eigen.rwlocks,25,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,42445657568.166664,13636910.499913193,175307.76235532408,67.85146384800001
testset,eigen.rwlocks.er,25,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,43603843164.083336,13847452.432002315,249072.18857060187,66.0492238992
testset,eigen.rwlocks.er,25,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,42208566214.666664,13535712.35162037,200176.80969328704,68.2325949036
testset,eigen.rwlocks.er,25,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,43183315505.666664,13849279.927546298,208732.5921875,66.6924242916
testset,eigen.mutex,25,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,43106883437.083336,13846599.57175926,99890.02092013888,66.81067547399999
testset,eigen.mutex,25,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,43256081449.5,13838648.934953704,108752.91516203702,66.58023342599999
testset,eigen.mutex,25,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,41784760731.333336,13434568.212818287,95319.97222222223,68.9246497908
testset,eigen.mutex.er,25,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,46796506362.916664,14941573.724739583,162144.57086226853,61.5430557504
testset,eigen.mutex.er,25,12,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,40396883252.333336,12817017.270862268,186696.15138888892,71.29262874119999
testset,eigen.mutex.er,25,12,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,40486644591.583336,12975876.861805556,160707.21877893517,71.13456867240001
testset,eigen.reflow,5,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,8336025710.666667,16225617.804340279,391.4529513888917,57.581396298
testset,eigen.reflow,5,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,8281849422.166667,16148617.20173611,351.57100694444165,57.9580689684
testset,eigen.reflow,5,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,7886293116.0,15133350.8921875,298.02725694444166,60.865097573999996
testset,eigen.atomicrmi.sva,5,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,9200981354.666666,18011868.511631943,77120.12291666666,52.1683482984
testset,eigen.atomicrmi.sva,5,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,9175831044.083334,17942513.214583334,72556.48263888889,52.3113380892
testset,eigen.atomicrmi.sva,5,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,9095243371.333334,17752875.14253472,66505.82100694445,52.774838496
testset,eigen.atomicrmi.optsva,5,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,9713072947.666666,18943675.149131943,186155.65225694445,49.41793422
testset,eigen.atomicrmi.optsva,5,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,9738416731.0,19100512.96527778,169302.6111111111,49.2893263104
testset,eigen.atomicrmi.optsva,5,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,9820020083.25,19066129.48107639,152268.92586805555,48.8797371012
testset,eigen.glock,5,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,186255548113.16666,387074943.0456597,307.37135416666666,2.5771044396
testset,eigen.glock,5,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,184504265786.08334,383522235.1763889,316.687152777775,2.601565866
testset,eigen.glock,5,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,181795922919.66666,377795114.5890625,295.67552083333334,2.6403232392
testset,eigen.rwlocks,5,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,5283318958.25,9781219.712326389,171242.19097222222,90.8519822088
testset,eigen.rwlocks,5,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,5180409259.0,9785342.482465278,142635.00104166666,92.656772082
testset,eigen.rwlocks,5,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,5180173357.833333,9740484.07517361,135207.91822916668,92.6609916012
testset,eigen.rwlocks.er,5,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,5277057363.833333,9728652.110069444,234907.51996527778,90.95978438520001
testset,eigen.rwlocks.er,5,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,5169859035.0,9722143.191666666,192551.77916666667,92.8458584172
testset,eigen.rwlocks.er,5,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,5172921912.583333,9635745.364930555,223133.10711805557,92.7908845548
testset,eigen.mutex,5,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,5254801250.166667,9814636.852083333,96540.40208333333,91.3450342164
testset,eigen.mutex,5,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,5177599663.333333,9690495.108854167,92796.14027777778,92.707051764
testset,eigen.mutex,5,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,5184986425.583333,9673555.577604167,90259.73802083333,92.5749771744
testset,eigen.mutex.er,5,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,5201041881.916667,9743199.828125,161090.40364583334,92.2892010672
testset,eigen.mutex.er,5,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,5172054895.333333,9627927.696875,133122.78211805556,92.8064395512
testset,eigen.mutex.er,5,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,5222889475.416667,9755394.662152778,145454.01458333334,91.9031509776
testset,eigen.reflow,9,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,20729553446.916668,20506285.259982638,221.02508680555832,46.3106936892
testset,eigen.reflow,9,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,20240421817.916668,19922579.56232639,306.7016493055583,47.4298415628
testset,eigen.reflow,9,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,20291025794.583332,19901127.196354166,193.78185763889167,47.3115558432
testset,eigen.atomicrmi.sva,9,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,22465843241.416668,22173857.33845486,79975.63993055555,42.7315364784
testset,eigen.atomicrmi.sva,9,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,22122674425.583332,21823063.868142363,75492.26649305556,43.394391723599995
testset,eigen.atomicrmi.sva,9,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,22171498622.5,22041657.030034725,53527.683159722226,43.2988322688
testset,eigen.atomicrmi.optsva,9,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,25046245245.583332,24722132.11154514,185930.11397569443,38.3290984572
testset,eigen.atomicrmi.optsva,9,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,24816346081.333332,24521121.551736113,177038.27378472223,38.6841800508
testset,eigen.atomicrmi.optsva,9,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,25220612463.583332,24887619.070138887,149102.39600694444,38.064103375200006
testset,eigen.glock,9,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,718028868042.0,747088502.1159722,202.05894097222497,1.3369935984
testset,eigen.glock,9,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,711430647692.8334,740160916.5015625,209.44131944444166,1.3493936519999998
testset,eigen.glock,9,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,710117967051.8334,738697424.739236,186.38177083333335,1.3518880584
testset,eigen.rwlocks,9,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,10999624210.0,10263922.677777778,183363.04878472222,87.27570884880001
testset,eigen.rwlocks,9,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,11380093880.0,10693856.350260416,169896.55355902776,84.35782781040001
testset,eigen.rwlocks,9,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,10733799008.0,10004324.04861111,138980.09383680555,89.43711348480001
testset,eigen.rwlocks.er,9,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,11080708078.583334,10361640.645746527,212309.9854166667,86.6370626496
testset,eigen.rwlocks.er,9,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,11457522571.916666,10684669.000173612,219830.14756944447,83.78774678159999
testset,eigen.rwlocks.er,9,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,10883762094.833334,10124926.514930556,211395.29149305556,88.2047945952
testset,eigen.mutex,9,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,10958203649.416666,10253841.181597222,104014.22274305555,87.6055994868
testset,eigen.mutex,9,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,11040766663.75,10539156.137934027,82325.39036458333,86.95048353359999
testset,eigen.mutex,9,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,10614680941.916666,9970082.092361111,79894.01762152778,90.44077775400001
testset,eigen.mutex.er,9,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,10814256057.166666,10085165.64609375,175369.98498263888,88.77170976240001
testset,eigen.mutex.er,9,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,11008398693.583334,10427405.727864584,146569.4462673611,87.2061438468
testset,eigen.mutex.er,9,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,10671727249.416666,10004780.417621529,118722.32491319445,89.95732158119999
testset,eigen.reflow,17,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,58067190692.75,29092117.25247396,296.79114583333336,33.0651436224
testset,eigen.reflow,17,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,58717991967.75,29525917.48997396,158.21974826389166,32.6986658712
testset,eigen.reflow,17,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,52928661002.0,26456014.40655382,268.3107204861083,36.275242254000005
testset,eigen.atomicrmi.sva,17,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,61332803970.666664,30708567.28337674,90861.95256076388,31.304618013600003
testset,eigen.atomicrmi.sva,17,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,61232430797.25,30517313.098524306,67597.89631076388,31.355933041200004
testset,eigen.atomicrmi.sva,17,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,54770136509.833336,27285852.812543403,64650.76453993056,35.055600046799995
testset,eigen.atomicrmi.optsva,17,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,72970615511.0,36393699.82717014,225734.59483506947,26.3119611444
testset,eigen.atomicrmi.optsva,17,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,71578713096.41667,35713343.13606771,201335.4353732639,26.8236172032
testset,eigen.atomicrmi.optsva,17,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,66496202086.333336,33063459.57278646,178988.62013888892,28.873829478
testset,eigen.glock,17,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2810699147013.6665,1463046396.9647133,190.50381944444166,0.6831040608
testset,eigen.glock,17,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2795414518148.0835,1454959019.1880207,141.157074652775,0.6868391028
testset,eigen.glock,17,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,2786210758520.6665,1450228491.6000001,125.18059895833333,0.689107956
testset,eigen.rwlocks,17,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,26132514642.916668,12249836.998350695,169764.72204861112,73.4716894356
testset,eigen.rwlocks,17,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,24777750277.25,11786019.915277777,144528.94105902777,77.48887524119999
testset,eigen.rwlocks,17,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,24255749046.0,11633198.339453125,135963.93333333332,79.1564917812
testset,eigen.rwlocks.er,17,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,25923023381.166668,12158278.374218749,245972.79006076392,74.06543487479999
testset,eigen.rwlocks.er,17,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,24586440658.583332,11542091.78997396,219906.37222222224,78.0918241344
testset,eigen.rwlocks.er,17,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,25085483703.083332,11982173.934635416,200030.72821180557,76.5382889448
testset,eigen.mutex,17,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,25283416566.916668,11953859.21736111,118356.58420138889,75.9391039944
testset,eigen.mutex,17,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,24140652774.75,11417078.787022568,104000.19101562501,79.5338890752
testset,eigen.mutex,17,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,24208496715.5,11617916.233246528,92584.5748263889,79.3109965716
testset,eigen.mutex.er,17,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,25462740787.0,12033353.327083334,154075.63350694443,75.4042943004
testset,eigen.mutex.er,17,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,24385396279.166668,11604358.14578993,136732.55533854166,78.7356489108
testset,eigen.mutex.er,17,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,24472000721.583332,11652657.219965277,132840.99548611112,78.457009782
testset,eigen.reflow,25,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,110935730785.58333,37419700.70844907,123.22132523148333,25.960977401999997
testset,eigen.reflow,25,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,107768883572.25,36223791.34406829,275.44143518518337,26.7238548324
testset,eigen.reflow,25,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,95923167223.41667,32261502.18582176,236.24444444444168,30.024029474400002
testset,eigen.atomicrmi.sva,25,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,117852833349.33333,39528169.065335646,90603.7394675926,24.437257197599997
testset,eigen.atomicrmi.sva,25,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,107458947945.08333,36059380.4693287,71687.12488425926,26.8009324032
testset,eigen.atomicrmi.sva,25,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,104104476291.33333,34851269.137181714,66988.89658564815,27.664516479600003
testset,eigen.atomicrmi.optsva,25,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,150568653296.58334,50147491.18307292,337597.3388888889,19.1274872748
testset,eigen.atomicrmi.optsva,25,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,137456078909.16666,46008917.59221643,261416.21038773147,20.9521472088
testset,eigen.atomicrmi.optsva,25,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,129246578901.75,43238886.50902778,208253.0259548611,22.2829882572
testset,eigen.glock,25,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,6262454320983.083,2173427522.5550637,122.52398726851668,0.4598835936
testset,eigen.glock,25,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,6220472982164.833,2158969297.3653936,106.95810185185,0.4629873012
testset,eigen.glock,25,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,6208424337975.833,2154789362.232639,126.76348379630001,0.463885818
testset,eigen.rwlocks,25,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,48103632317.75,15402508.338078702,180154.23622685185,59.870738678399995
testset,eigen.rwlocks,25,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,45732657844.583336,14720203.838136574,162711.6035300926,62.9746910796
testset,eigen.rwlocks,25,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,47324077001.916664,15285193.20697338,163078.09858217594,60.856971386400005
testset,eigen.rwlocks.er,25,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,50555405335.833336,16315909.205497684,219997.88451967595,56.967202238400006
testset,eigen.rwlocks.er,25,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,44419050155.083336,14259236.600231482,215185.7631076389,64.8370460412
testset,eigen.rwlocks.er,25,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,43865426222.333336,14097966.093431713,218457.8877314815,65.6553520164
testset,eigen.mutex,25,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,46796313202.0,15107611.815943286,100664.24299768517,61.5433097808
testset,eigen.mutex,25,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,43749956172.166664,14087679.922309028,102954.88796296297,65.8286373744
testset,eigen.mutex,25,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,44330636094.25,14391123.607291667,90255.88851273149,64.9663585668
testset,eigen.mutex.er,25,12,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,46760770733.666664,14966743.665422454,172251.42838541666,61.5900883332
testset,eigen.mutex.er,25,12,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,44007255718.083336,14197256.762268519,152348.13000578704,65.4437536044
testset,eigen.mutex.er,25,12,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,44874547544.916664,14413268.175983796,152176.5462962963,64.17892006919999
testset,eigen.reflow,5,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,9922453563.083334,19407131.389409725,402.3694444444416,48.3751319112
testset,eigen.reflow,5,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,9958152087.0,19645386.169444446,388.55538194444165,48.201714114
testset,eigen.reflow,5,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,9627928577.583334,18841439.673611112,321.878472222225,49.8549606108
testset,eigen.atomicrmi.sva,5,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,11153091006.333334,22089208.265104167,66997.5267361111,43.037396514
testset,eigen.atomicrmi.sva,5,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,11169053875.916666,22038094.755729165,67543.96267361111,42.975887244
testset,eigen.atomicrmi.sva,5,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,11217768825.666666,22114776.278645832,61827.519965277774,42.7892576016
testset,eigen.atomicrmi.optsva,5,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,11550566135.666666,22801639.084895834,179884.3449652778,41.556404626799996
testset,eigen.atomicrmi.optsva,5,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,11304358638.0,22433456.288020834,143025.46163194443,42.4614978492
testset,eigen.atomicrmi.optsva,5,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,11439777843.0,22562601.24027778,158267.32239583333,41.95885677
testset,eigen.glock,5,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,296279411577.75,616175480.2927083,328.55173611110837,1.620092322
testset,eigen.glock,5,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,294259395395.3333,611994208.5993055,284.187152777775,1.6312138452
testset,eigen.glock,5,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,291833349641.5,606997285.1078125,317.85833333333335,1.6447743228
testset,eigen.rwlocks,5,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,7667529987.25,14685051.884375,181444.61475694444,62.601646266
testset,eigen.rwlocks,5,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,7580943076.25,14580368.83923611,166980.37135416668,63.3166606284
testset,eigen.rwlocks,5,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,7514478722.25,14453609.530208334,163448.1076388889,63.8766862932
testset,eigen.rwlocks.er,5,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,7673032009.333333,14659754.789756944,243090.01631944443,62.556757148399996
testset,eigen.rwlocks.er,5,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,7575190668.833333,14503869.148958333,238958.1420138889,63.364741691999996
testset,eigen.rwlocks.er,5,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,7533383709.833333,14606542.703298612,169985.67135416667,63.716388077999994
testset,eigen.mutex,5,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,7602233433.916667,14602137.230555557,107748.07673611112,63.139339796399994
testset,eigen.mutex,5,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,7502623365.583333,14552311.899479166,89308.85972222222,63.9776217744
testset,eigen.mutex,5,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,7537836404.583333,14603791.293402778,88832.40659722222,63.6787500072
testset,eigen.mutex.er,5,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,7515096333.333333,14515816.94079861,159379.71684027778,63.87143673360001
testset,eigen.mutex.er,5,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,7479309148.75,14488833.340104168,138123.3689236111,64.1770503732
testset,eigen.mutex.er,5,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,7522456109.25,14437222.281944444,150155.75034722223,63.808946576400004
testset,eigen.reflow,9,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,23302415365.333332,22946561.476388887,596.549652777775,41.197446056400004
testset,eigen.reflow,9,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,22334694759.333332,22086466.83984375,739.078559027775,42.9824544432
testset,eigen.reflow,9,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,22855093063.416668,22432014.004427087,333.073784722225,42.0037668336
testset,eigen.atomicrmi.sva,9,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,25492175967.5,25242400.27595486,75318.81883680556,37.65861342
testset,eigen.atomicrmi.sva,9,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,25310340493.166668,25252708.394270834,59566.17604166667,37.9291618092
testset,eigen.atomicrmi.sva,9,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,25137454506.333332,25079493.208506946,53640.571875,38.1900243624
testset,eigen.atomicrmi.optsva,9,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,27406015238.0,27334770.957552087,168247.25503472224,35.028806328
testset,eigen.atomicrmi.optsva,9,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,27559654643.916668,27512706.63081597,143852.4217013889,34.8335279376
testset,eigen.atomicrmi.optsva,9,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,27609061593.166668,27569237.27621528,137643.05338541666,34.7711926668
testset,eigen.glock,9,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1158964894347.0833,1206178226.3770833,211.67118055555832,0.8283253488000001
testset,eigen.glock,9,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1152015743406.25,1199098274.4545138,196.56727430555836,0.8333219448
testset,eigen.glock,9,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,1148429746416.5833,1195212285.0533855,205.25607638889167,0.8359240116
testset,eigen.rwlocks,9,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,15546579944.25,14971972.119878473,172602.89869791668,61.7499156372
testset,eigen.rwlocks,9,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,15729148817.916666,15275374.031163193,156157.6521701389,61.033181840400005
testset,eigen.rwlocks,9,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,15186286842.166666,14767482.624218749,124431.45355902777,63.2149260696
testset,eigen.rwlocks.er,9,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,15616548207.0,14998779.92126736,232094.83810763888,61.4732517888
testset,eigen.rwlocks.er,9,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,15856558516.833334,15222740.48142361,207838.93350694445,60.5427715596
testset,eigen.rwlocks.er,9,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,15392729970.083334,14759880.734288193,215743.5545138889,62.367104592000004
testset,eigen.mutex,9,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,15517655137.5,14914482.987586806,118290.6959201389,61.86501707160001
testset,eigen.mutex,9,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,15822794445.75,15268802.969618054,97911.33975694445,60.671963052
testset,eigen.mutex,9,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,15156125461.083334,14704594.542881943,79784.92925347223,63.340726656
testset,eigen.mutex.er,9,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,15535005278.0,14917180.084461806,157490.08203125,61.7959236456
testset,eigen.mutex.er,9,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,15616373618.0,15155887.29392361,138931.91553819444,61.4739390516
testset,eigen.mutex.er,9,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,960,0,0,960,0,960,15381860464.25,14766265.976736112,151384.6525173611,62.4111759588
testset,eigen.reflow,17,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,60296776813.833336,30225584.07690972,261.36063368055835,31.8424980816
testset,eigen.reflow,17,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,61066085647.833336,30517323.500651043,138.56384548610833,31.4413471836
testset,eigen.reflow,17,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,56039951856.25,27972321.73658854,465.446527777775,34.2612714036
testset,eigen.atomicrmi.sva,17,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,64868104177.0,32498219.050737847,79075.1568576389,29.598521868000002
testset,eigen.atomicrmi.sva,17,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,65416821832.25,32702258.53315972,68159.50959201388,29.3502488532
testset,eigen.atomicrmi.sva,17,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,59555118937.166664,29803268.952256944,60315.662890625004,32.239042323599996
testset,eigen.atomicrmi.optsva,17,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,79079578440.75,39686459.463845484,196484.25451388888,24.279340353600002
testset,eigen.atomicrmi.optsva,17,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,78408887205.08333,39284360.76940104,179706.3533420139,24.487020138000002
testset,eigen.atomicrmi.optsva,17,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,75539800763.41667,38015689.00186632,142583.28949652778,25.4170646544
testset,eigen.glock,17,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,4578916799942.667,2383782791.39171,207.25499131944164,0.419313144
testset,eigen.glock,17,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,4555317062366.0,2371609576.9553385,147.16788194444166,0.42148548
testset,eigen.glock,17,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,4546108039245.417,2366890649.753776,249.45182291666666,0.4223392812
testset,eigen.rwlocks,17,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,33503171880.833332,16186717.907595485,167326.0431423611,57.308006740799996
testset,eigen.rwlocks,17,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,32696789278.083332,15731963.319921875,171333.71197916666,58.7213620176
testset,eigen.rwlocks,17,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,32880979403.333332,15998368.019010417,156228.13684895833,58.3924212372
testset,eigen.rwlocks.er,17,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,33344174112.166668,16069280.77404514,227542.5171875,57.5812732248
testset,eigen.rwlocks.er,17,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,32609423945.416668,15696149.666666666,184128.59487847224,58.878684984
testset,eigen.rwlocks.er,17,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,32867124005.666668,15948748.585546875,200521.45855034722,58.4170370268
testset,eigen.mutex,17,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,33264836232.583332,16112909.542100696,91329.19210069445,57.718606716000004
testset,eigen.mutex,17,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,32311442152.333332,15712589.516840277,89547.56874999999,59.421674556
testset,eigen.mutex,17,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,32691562209.666668,15855582.606597222,96433.4236545139,58.730751002400005
testset,eigen.mutex.er,17,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,33370086042.416668,16071828.454470485,162556.34266493056,57.5365612656
testset,eigen.mutex.er,17,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,32227333979.666668,15541183.687152779,145793.44379340278,59.576755596
testset,eigen.mutex.er,17,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1920,0,0,1920,0,1920,33191836682.5,16122003.572916666,145055.58897569444,57.845548542
testset,eigen.reflow,25,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,113865049200.66667,38346097.905758105,115.15830439815,25.293099333599997
testset,eigen.reflow,25,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,109039028553.66667,36658355.97511574,150.52523148148333,26.412561063600002
testset,eigen.reflow,25,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,101228745189.5,33981504.14429977,110.38587962963334,28.450416871199998
testset,eigen.atomicrmi.sva,25,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,123398420056.25,41476825.41102431,78143.62974537037,23.3390346384
testset,eigen.atomicrmi.sva,25,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,112394491845.41667,37659532.85332755,63883.13559027778,25.624031504399998
testset,eigen.atomicrmi.sva,25,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,111406926674.83333,37348323.202372685,70069.81860532408,25.85117538
testset,eigen.atomicrmi.optsva,25,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,155746560057.83334,52348665.97175926,229295.8898726852,18.491580160799998
testset,eigen.atomicrmi.optsva,25,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,154535798559.08334,52219554.58778936,184965.26235532408,18.636458522399998
testset,eigen.atomicrmi.optsva,25,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,156894062603.25,52949835.61064815,183183.56840277778,18.3563351748
testset,eigen.glock,25,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,10232309256178.666,3551770619.194271,131.48122106481665,0.2814613908
testset,eigen.glock,25,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,10177916637028.834,3533033909.849219,147.35243055555833,0.2829655716
testset,eigen.glock,25,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,10187181772376.334,3536269622.636545,113.115277777775,0.2827082172
testset,eigen.rwlocks,25,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,55964546788.25,18195005.90023148,171418.49146412036,51.461151126000004
testset,eigen.rwlocks,25,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,54230284569.916664,17612154.27931134,156884.17667824074,53.106857595600005
testset,eigen.rwlocks,25,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,57034069072.666664,18590334.768663194,161962.4798900463,50.496134097600006
testset,eigen.rwlocks.er,25,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,56457063520.25,18251049.284461807,234792.3851851852,51.01221743400001
testset,eigen.rwlocks.er,25,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,55196496365.583336,17928359.439872686,212301.95162037038,52.1772248172
testset,eigen.rwlocks.er,25,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,55123586527.5,17911186.9520544,194215.30503472223,52.246237616399995
testset,eigen.mutex,25,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,54964829619.916664,17866686.362934027,95809.09068287036,52.3971423168
testset,eigen.mutex,25,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,54244918213.5,17681196.8036169,102200.44704861111,53.092530966
testset,eigen.mutex,25,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,55700963120.0,18219444.277141202,86278.46840277778,51.704671493999996
testset,eigen.mutex.er,25,12,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,55781203538.583336,18135426.32612847,164935.79618055557,51.630295105200005
testset,eigen.mutex.er,25,12,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,53111015061.166664,17283952.839293983,158163.65422453705,54.226039489200005
testset,eigen.mutex.er,25,12,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2880,0,0,2880,0,2880,55020946764.0,17969068.202430557,147781.26724537037,52.343701251599995
testset,eigen.reflow,5,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,7385696253.875,10485983.880273437,534.52744140625,86.6539833216
testset,eigen.reflow,5,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,7060317358.375,10292921.745800782,234.409765625,90.6474833232
testset,eigen.atomicrmi.sva,5,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,8677259216.25,12609523.9828125,61563.39423828125,73.7560079808
testset,eigen.atomicrmi.sva,5,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,8162693755.0,11946980.713671874,53673.515625,78.4054895616
testset,eigen.atomicrmi.sva,5,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,8396513596.25,12146117.481347656,47584.19873046875,76.2221120304
testset,eigen.atomicrmi.optsva,5,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,9300619814.5,13659159.371484375,126187.64091796875,68.8126181664
testset,eigen.atomicrmi.optsva,5,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,9415540868.3125,13730257.118359376,121379.40244140624,67.972728168
testset,eigen.atomicrmi.optsva,5,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,9556252986.0625,13766824.13935547,113058.2462890625,66.9718561168
testset,eigen.glock,5,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,190735823082.875,297409637.14267576,250.8984375,3.3554263152
testset,eigen.glock,5,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,188609405211.6875,294111753.0816406,249.83662109375,3.3932560224
testset,eigen.glock,5,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,183715184390.25,286304103.7753906,240.2986328125,3.4836532544
testset,eigen.rwlocks,5,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,4329785555.25,6002050.019726562,114667.09052734375,147.8133251248
testset,eigen.rwlocks,5,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,4409214428.0625,6038367.565820312,119622.940625,145.1505728384
testset,eigen.rwlocks,5,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,4148213128.8125,5729356.394824219,94891.48876953125,154.28329744
testset,eigen.rwlocks.er,5,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,4340862633.5625,5921152.460058594,203377.9755859375,147.4361328672
testset,eigen.rwlocks.er,5,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,4480408098.6875,6001690.283691406,152702.2552734375,142.8441306912
testset,eigen.rwlocks.er,5,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,4185893859.625,5747509.485546875,134158.5265625,152.8944644704
testset,eigen.mutex,5,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,4447073907.3125,5956345.139550781,95825.1185546875,143.9148557776
testset,eigen.mutex,5,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,4376309607.625,5931246.8818359375,71846.87041015625,146.2419383872
testset,eigen.mutex,5,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,4131371270.1875,5723165.246875,59854.63984375,154.9122453888
testset,eigen.mutex.er,5,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,4395965467.0625,5931178.2359375,136624.22685546876,145.5880408512
testset,eigen.mutex.er,5,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,4428031082.75,5972996.541015625,120545.7892578125,144.5337641136
testset,eigen.mutex.er,5,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,4118736447.1875,5664492.457421875,104577.71875,155.3874612288
testset,eigen.reflow,9,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,19772974002.8125,14603950.26328125,344.804931640625,64.7348244032
testset,eigen.reflow,9,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,18682102422.1875,13658196.24350586,501.94140625,68.5147726464
testset,eigen.reflow,9,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,19340152139.25,14323167.210009765,263.057568359375,66.1835538208
testset,eigen.atomicrmi.sva,9,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,20855216888.625,15496705.232226562,53815.08549804687,61.3755304896
testset,eigen.atomicrmi.sva,9,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,20981281970.375,15576312.30727539,46321.03505859375,61.0067583952
testset,eigen.atomicrmi.sva,9,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,19978079743.75,14703733.232519532,54670.479248046875,64.070221784
testset,eigen.atomicrmi.optsva,9,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,23744654404.5,17511420.1203125,129607.2455078125,53.9068700768
testset,eigen.atomicrmi.optsva,9,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,23630365422.4375,17500809.09716797,113567.48203125,54.167592296
testset,eigen.atomicrmi.optsva,9,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,22761129843.1875,16850491.738330077,110654.00048828125,56.23622416
testset,eigen.glock,9,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,727277645046.375,567457394.0796387,158.984375,1.7599880992
testset,eigen.glock,9,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,717258671637.0,559767672.771582,159.85703125,1.78457236
testset,eigen.glock,9,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,713180670380.625,556497595.0533203,132.707373046875,1.7947766304
testset,eigen.rwlocks,9,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,9353550239.5,6536959.341308594,110256.56459960938,136.84643448
testset,eigen.rwlocks,9,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,9235764864.5625,6281028.4203125,103101.27631835938,138.5916617376
testset,eigen.rwlocks,9,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,9621678418.1875,6648086.101953125,128492.01997070313,133.0329225696
testset,eigen.rwlocks.er,9,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,9492638865.0,6475118.435986328,153740.7892578125,134.8413247568
testset,eigen.rwlocks.er,9,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,9289726186.9375,6279950.921826172,188094.10668945312,137.7866230112
testset,eigen.rwlocks.er,9,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,9522082468.75,6626717.02788086,162882.1304199219,134.4243766208
testset,eigen.mutex,9,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,9416447082.4375,6461484.638671875,82041.84501953125,135.932373304
testset,eigen.mutex,9,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,9139879020.0625,6251178.756933594,73030.5931640625,140.0456173648
testset,eigen.mutex,9,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,9110654068.1875,6455646.335839843,57250.74453125,140.4948525568
testset,eigen.mutex.er,9,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,9201075637.8125,6410379.705175782,112811.2302734375,139.1141699504
testset,eigen.mutex.er,9,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,8851974150.375,6191466.892285156,91790.49970703125,144.6005126384
testset,eigen.mutex.er,9,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,9098666079.875,6399400.067285156,98063.53803710938,140.6799621792
testset,eigen.reflow,17,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,56340583646.375,21070937.15817871,292.178271484375,45.4379389472
testset,eigen.reflow,17,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,55481306623.3125,20865053.750341795,116.9079345703125,46.1416674512
testset,eigen.reflow,17,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,50545155033.0,19036151.051098634,102.8582763671875,50.6477821328
testset,eigen.atomicrmi.sva,17,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,57794300093.5,21719644.989624023,46753.72763671875,44.2950255616
testset,eigen.atomicrmi.sva,17,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,54666670799.8125,20453458.61948242,53135.85161132812,46.829264752
testset,eigen.atomicrmi.sva,17,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,53602232391.375,20005361.292700194,48048.38488769531,47.7592049024
testset,eigen.atomicrmi.optsva,17,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,68847677098.0625,25783108.780175783,143694.82724609374,37.18353484
testset,eigen.atomicrmi.optsva,17,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,64509117632.25,24210459.381811522,135737.16181640624,39.68431276
testset,eigen.atomicrmi.optsva,17,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,62024225708.1875,23286504.7951416,117001.1873046875,41.274195216
testset,eigen.glock,17,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,2802168595712.125,1093988132.3792725,113.27099609375,0.9135781488
testset,eigen.glock,17,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,2791800942540.25,1089752523.7892334,98.211279296875,0.9169708208
testset,eigen.glock,17,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,2777267231831.0,1084176861.4150634,96.845458984375,0.9217694176
testset,eigen.rwlocks,17,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,23478623040.5,8205436.098583984,136063.565234375,109.03535508
testset,eigen.rwlocks,17,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,22992051799.0625,8144978.164868164,124070.711328125,111.3428250064
testset,eigen.rwlocks,17,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,21110153553.0,7353622.751879883,119832.29038085937,121.2686584
testset,eigen.rwlocks.er,17,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,23028454373.75,7993742.471166993,172580.8006591797,111.1668181648
testset,eigen.rwlocks.er,17,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,22609940482.1875,7871864.702978516,159202.03532714845,113.224535112
testset,eigen.rwlocks.er,17,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,21130603372.0,7305858.346435547,162104.74592285155,121.151296768
testset,eigen.mutex,17,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,22895182506.0,8014262.474560547,65973.89565429688,111.8139154096
testset,eigen.mutex,17,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,22064232704.375,7717048.959082032,79126.34284667969,116.024882184
testset,eigen.mutex,17,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,20481282954.875,7183750.39387207,71007.248046875,124.9921699552
testset,eigen.mutex.er,17,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,22322372173.5625,7767025.245727539,123461.20153808594,114.6831519568
testset,eigen.mutex.er,17,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,22156892261.0625,7771570.809277344,119021.7458251953,115.5396690944
testset,eigen.mutex.er,17,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,20642385822.75,7178579.458935547,128022.09489746093,124.0166723936
testset,eigen.reflow,25,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,109701819824.6875,27670308.81430664,226.52412109375,35.0039772
testset,eigen.reflow,25,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,99903829944.3125,25189703.200081382,144.87239583333124,38.4369648512
testset,eigen.reflow,25,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,85051493211.875,21312273.297981773,85.97001953125,45.1491191392
testset,eigen.atomicrmi.sva,25,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,114598442973.0,28613710.898030598,64840.66110026042,33.5083086672
testset,eigen.atomicrmi.sva,25,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,106732422532.6875,26681345.304394532,69188.94480794271,35.9778210672
testset,eigen.atomicrmi.sva,25,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,109026565497.375,27319432.09235026,57871.15040690104,35.2207737856
testset,eigen.atomicrmi.optsva,25,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,141389767082.3125,35117744.71726888,238428.14099934895,27.1589668704
testset,eigen.atomicrmi.optsva,25,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,132748837103.4375,33231663.554915365,185491.5132324219,28.926807072
testset,eigen.atomicrmi.optsva,25,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,126877303875.75,31510126.821988933,141502.2928059896,30.2654602736
testset,eigen.glock,25,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,6235813744863.3125,1623281947.1941407,91.55270182291875,0.6157977376
testset,eigen.glock,25,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,6231553217713.125,1622110113.3790202,78.633203125,0.61621876
testset,eigen.glock,25,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,6204327976825.125,1615095570.789388,83.91936848958125,0.6189227936
testset,eigen.rwlocks,25,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,40837777964.3125,9659830.45118815,137353.53419596356,94.0305812752
testset,eigen.rwlocks,25,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,39133824990.0625,9376528.376139322,116350.68157552084,98.1248319312
testset,eigen.rwlocks,25,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,75448727027.75,18368019.288785808,120045.9551920573,50.8954909024
testset,eigen.rwlocks.er,25,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,42495639429.125,10073819.187646484,190627.86087239583,90.3622124896
testset,eigen.rwlocks.er,25,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,40147114885.125,9505426.288004557,168204.42096354166,95.6482180848
testset,eigen.rwlocks.er,25,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,90680170657.9375,22357369.92430013,160480.60815429688,42.3466340224
testset,eigen.mutex,25,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,40035455189.75,9531353.020719402,85616.82268880209,95.9149829024
testset,eigen.mutex,25,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,38964797563.3125,9281906.49375,76715.62845052083,98.5504927552
testset,eigen.mutex,25,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,84593712376.9375,21023355.779475912,59217.160904947916,45.3934446432
testset,eigen.mutex.er,25,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,41374608111.25,9880188.192073567,122896.53603515626,92.8105467408
testset,eigen.mutex.er,25,16,3,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,39025795981.5,9276911.881901043,127724.32955729167,98.39645556
testset,eigen.mutex.er,25,16,3,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,84896151071.375,20811378.432161458,98062.26201171875,45.231732552
testset,eigen.reflow,5,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,8259112790.125,12049568.762402344,250.95732421875,77.4901634432
testset,eigen.reflow,5,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,7821150649.4375,11408645.218359375,345.57861328125,81.829391696
testset,eigen.reflow,5,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,7775462373.5,11207811.103515625,215.77216796875,82.3102176128
testset,eigen.atomicrmi.sva,5,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,9420665708.4375,13767500.56923828,59783.79111328125,67.9357510192
testset,eigen.atomicrmi.sva,5,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,9021395831.125,13152413.91298828,59211.43349609375,70.9424585712
testset,eigen.atomicrmi.sva,5,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,9109768800.625,13239730.39189453,55318.45751953125,70.2542527712
testset,eigen.atomicrmi.optsva,5,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,9960702761.125,14574605.710351562,143234.60263671874,64.2524945632
testset,eigen.atomicrmi.optsva,5,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,9819703311.6875,14511520.851757813,117691.8705078125,65.1750852016
testset,eigen.atomicrmi.optsva,5,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,9919174918.8125,14485239.202441406,117251.38193359374,64.521495512
testset,eigen.glock,5,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,250552079455.375,390725797.9554688,259.8203125,2.5543591632
testset,eigen.glock,5,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,247166415455.0,385541311.2049805,251.90859375,2.589348552
testset,eigen.glock,5,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,243416473297.1875,379675376.30615234,233.47783203125,2.6292386512
testset,eigen.rwlocks,5,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,5354293570.5625,7388423.630078125,143177.00068359374,119.5302408368
testset,eigen.rwlocks,5,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,5295584370.1875,7413231.959667969,147263.42001953124,120.855406176
testset,eigen.rwlocks,5,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,5242728465.9375,7249410.940917969,129361.3904296875,122.0738407792
testset,eigen.rwlocks.er,5,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,5276346343.75,7365728.220117187,200603.5626953125,121.2960556992
testset,eigen.rwlocks.er,5,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,5235244733.1875,7334458.023535157,142136.31962890626,122.2483441776
testset,eigen.rwlocks.er,5,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,5191529530.125,7140933.344335938,177510.49404296876,123.27773468
testset,eigen.mutex,5,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,5252740386.375,7396538.47421875,71834.11318359376,121.8411634544
testset,eigen.mutex,5,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,5313946290.0,7376783.073828125,75818.155859375,120.4377999088
testset,eigen.mutex,5,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,5092502209.3125,7131811.755859375,66411.570703125,125.6749577504
testset,eigen.mutex.er,5,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,5326187535.0625,7359552.973339844,136841.4537109375,120.1609961696
testset,eigen.mutex.er,5,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,5299988932.875,7299764.03828125,128715.83779296876,120.7549691344
testset,eigen.mutex.er,5,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,5122740802.6875,7088398.502441406,119262.780078125,124.933121672
testset,eigen.reflow,9,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,20452501572.625,15011772.930273438,206.297265625,62.5840313696
testset,eigen.reflow,9,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,19569814882.0625,14418359.034472656,168.487939453125,65.4068527328
testset,eigen.reflow,9,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,20478512577.4375,14972835.062353516,143.959912109375,62.5045395824
testset,eigen.atomicrmi.sva,9,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,22122220143.5,16375503.259619141,59910.69467773438,57.8603771088
testset,eigen.atomicrmi.sva,9,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,22114033234.75,16261466.97758789,44992.272705078125,57.8817977888
testset,eigen.atomicrmi.sva,9,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,20751201891.5,15396591.15131836,51898.02763671875,61.6831741456
testset,eigen.atomicrmi.optsva,9,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,24674164432.125,18232211.383691408,140574.3703125,51.8761234464
testset,eigen.atomicrmi.optsva,9,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,24556856491.625,18238770.848242186,102399.97548828126,52.1239353424
testset,eigen.atomicrmi.optsva,9,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,23730888801.1875,17464792.118603516,111903.81391601563,53.938139896
testset,eigen.glock,9,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,962089031927.1875,750852442.7304688,338.627001953125,1.3304382
testset,eigen.glock,9,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,950945091233.0625,742233324.4920899,165.782666015625,1.3460293472
testset,eigen.glock,9,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,946408270963.125,738627888.6976074,139.7736328125,1.35248184
testset,eigen.rwlocks,9,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,10919534629.1875,7783714.757421875,102837.99653320313,117.2211127552
testset,eigen.rwlocks,9,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,10753832659.4375,7649575.620947266,96553.57827148438,119.0273310496
testset,eigen.rwlocks,9,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,11425236141.1875,8011743.4562011715,120264.309375,112.0326953584
testset,eigen.rwlocks.er,9,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,10822185767.0,7682626.120214844,134321.7435546875,118.2755524208
testset,eigen.rwlocks.er,9,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,11016591240.9375,7662160.418115234,165882.25161132813,116.1883900384
testset,eigen.rwlocks.er,9,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,11499867883.875,7969456.851464843,146445.84248046874,111.3056265456
testset,eigen.mutex,9,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,10993973508.375,7685483.31015625,72360.3564453125,116.4274226256
testset,eigen.mutex,9,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,10707765028.4375,7586586.603222656,67894.77114257813,119.53941804
testset,eigen.mutex,9,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,11094453492.0625,7928048.68359375,83844.0634765625,115.3729655024
testset,eigen.mutex.er,9,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,10997516159.1875,7650881.503466797,129540.50322265625,116.3899176384
testset,eigen.mutex.er,9,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,10729761733.4375,7566613.83930664,122946.18579101562,119.2943545072
testset,eigen.mutex.er,9,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,11214280740.125,7850721.8738769535,110686.38041992187,114.140178016
testset,eigen.reflow,17,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,57802450639.9375,21744573.102880858,168.335302734375,44.288779656
testset,eigen.reflow,17,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,57003710748.875,21316054.577856444,108.363134765625,44.909357064
testset,eigen.reflow,17,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,53473437646.375,20019634.968432616,103.3238525390625,47.8742364928
testset,eigen.atomicrmi.sva,17,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,60091712053.3125,22547153.013012696,55802.304858398435,42.6015487408
testset,eigen.atomicrmi.sva,17,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,55966411073.875,20940386.989599608,56314.3193359375,45.7417217024
testset,eigen.atomicrmi.sva,17,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,54543155784.0,20342340.96635742,52774.94819335938,46.9353113728
testset,eigen.atomicrmi.optsva,17,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,69628554033.0625,25994038.580712892,152279.58364257813,36.7665253936
testset,eigen.atomicrmi.optsva,17,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,65639290041.9375,24538884.470776368,128080.52746582031,39.0010312176
testset,eigen.atomicrmi.optsva,17,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,63410139804.9375,23620984.928222656,127112.48068847656,40.372092032
testset,eigen.glock,17,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,3756522279080.5,1466560583.5319824,117.9909912109375,0.681481384
testset,eigen.glock,17,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,3742517135119.9375,1461287156.223291,97.1119873046875,0.6840316048
testset,eigen.glock,17,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,3719885531652.9375,1452458766.5958009,90.920263671875,0.6881932192
testset,eigen.rwlocks,17,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,24843277224.3125,8764991.033105468,128732.42023925782,103.0459861184
testset,eigen.rwlocks,17,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,25380196648.0625,9034601.928125,136995.56337890626,100.8660427456
testset,eigen.rwlocks,17,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,23890669385.25,8441483.085742187,107775.31877441406,107.154804192
testset,eigen.rwlocks.er,17,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,25536705148.875,9158209.917651366,142253.76135253906,100.2478583312
testset,eigen.rwlocks.er,17,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,25026530311.9375,8764441.151416015,163356.35922851562,102.29144704
testset,eigen.rwlocks.er,17,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,23549447205.5,8451610.378027344,129799.68569335938,108.7074349408
testset,eigen.mutex,17,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,24034413374.8125,8626895.224389648,63331.488549804686,106.5139373312
testset,eigen.mutex,17,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,25022142415.8125,8878608.003710937,74490.59682617188,102.3093849216
testset,eigen.mutex,17,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,23206497374.625,8377537.128613281,64959.157006835936,110.3139331488
testset,eigen.mutex.er,17,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,25247287342.875,9024234.728833009,113138.77927246093,101.397031896
testset,eigen.mutex.er,17,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,23867396493.75,8495912.173291016,109288.00952148438,107.2592899136
testset,eigen.mutex.er,17,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,23532477512.875,8350795.74165039,116693.40104980468,108.7858258272
testset,eigen.reflow,25,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,110158721628.625,27703227.82998047,191.16873372395625,34.8587923248
testset,eigen.reflow,25,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,102267928065.0,25760650.703971352,155.655126953125,37.548428648
testset,eigen.reflow,25,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,86759073831.75,21767842.371809896,84.97215169270625,44.2605001456
testset,eigen.atomicrmi.sva,25,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,118331926985.0625,29690374.482307944,71287.75266927083,32.4510898944
testset,eigen.atomicrmi.sva,25,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,105945024612.125,26684746.325,56187.733707682295,36.2452131568
testset,eigen.atomicrmi.sva,25,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,114043343421.5,28566507.96814779,60582.786930338545,33.6714084736
testset,eigen.atomicrmi.optsva,25,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,142335481886.3125,35527385.92229818,225708.8651204427,26.9785154704
testset,eigen.atomicrmi.optsva,25,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,134152156242.5,33583947.32726237,206809.85608723958,28.6242137856
testset,eigen.atomicrmi.optsva,25,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,127445138069.6875,31749891.368473306,133996.50883789064,30.1306119488
testset,eigen.glock,25,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,8386682464445.375,2183241736.9714518,165.26580403645625,0.4578687712
testset,eigen.glock,25,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,8341841905082.375,2171638469.1800942,80.56236979166874,0.4603299904
testset,eigen.glock,25,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,8342049974283.3125,2171791869.254329,86.98224283854375,0.4603185088
testset,eigen.rwlocks,25,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,44295224540.875,10533464.083642578,132046.81486002603,86.6910607136
testset,eigen.rwlocks,25,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,43161144474.125,10296130.17672526,136305.24405924478,88.968910504
testset,eigen.rwlocks,25,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,80865076975.0625,19805708.217073567,126293.90595703125,47.4865064576
testset,eigen.rwlocks.er,25,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,44768342385.1875,10577108.306103516,190072.3246907552,85.7748979616
testset,eigen.rwlocks.er,25,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,43024766607.0625,10220512.696679687,194083.35053710936,89.2509199424
testset,eigen.rwlocks.er,25,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,96866561775.0625,23865877.948291015,139995.81704101563,39.6421626784
testset,eigen.mutex,25,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,42029995260.8125,10023549.686051432,75845.24337565104,91.3633222224
testset,eigen.mutex,25,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,42463605664.8125,10237926.638590494,82979.55712890625,90.4303800832
testset,eigen.mutex,25,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,83005233703.625,20261235.747314453,69068.44886067708,46.262143104
testset,eigen.mutex.er,25,16,5,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,44674973003.8125,10657468.452571614,130228.25182291667,85.9541649792
testset,eigen.mutex.er,25,16,5,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,42563755623.4375,10149740.008154297,140009.5580403646,90.2176028352
testset,eigen.mutex.er,25,16,5,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,81903070821.5,20013226.114160158,121392.58538411459,46.8846889552
testset,eigen.reflow,5,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,9993412709.8125,14794809.584472656,249.79560546875,64.0421864464
testset,eigen.reflow,5,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,9709557942.3125,14128958.33515625,228.440625,65.914432336
testset,eigen.reflow,5,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,9534343187.4375,14062417.815429688,264.2302734375,67.1257565856
testset,eigen.atomicrmi.sva,5,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,11343676768.4375,16889644.221777342,51594.86796875,56.4190970064
testset,eigen.atomicrmi.sva,5,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,11177156569.125,16427504.583496094,47933.69404296875,57.259643456
testset,eigen.atomicrmi.sva,5,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,11022655535.625,16243426.475585938,48953.78212890625,58.0622335456
testset,eigen.atomicrmi.optsva,5,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,11663549383.0625,17192462.171582032,137313.01123046875,54.8718043696
testset,eigen.atomicrmi.optsva,5,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,11767168241.3125,17269785.539648436,131115.3708984375,54.3886164352
testset,eigen.atomicrmi.optsva,5,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,11447946629.125,17041329.62578125,93372.34267578126,55.9052221968
testset,eigen.glock,5,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,397752785700.5625,620784120.8541992,241.74072265625,1.6090396416
testset,eigen.glock,5,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,393537159603.4375,614165449.6720703,242.0705078125,1.626275904
testset,eigen.glock,5,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,390027896363.4375,608653234.2004883,258.08916015625,1.6409082688
testset,eigen.rwlocks,5,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,7653572769.25,11059082.205273438,143685.25849609374,83.62107728
testset,eigen.rwlocks,5,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,7738187923.625,11085091.921972657,130296.44990234375,82.7067016608
testset,eigen.rwlocks,5,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,7559339876.875,10881870.700683594,131500.4572265625,84.6634772912
testset,eigen.rwlocks.er,5,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,7639818565.0,11069787.61591797,149179.4677734375,83.77162292
testset,eigen.rwlocks.er,5,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,7731098170.75,11014739.703417968,181194.33193359376,82.7825472992
testset,eigen.rwlocks.er,5,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,7537246534.4375,10854972.363574218,181024.06220703124,84.9116447328
testset,eigen.mutex,5,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,7667334853.8125,10978592.683398437,71723.985546875,83.470985968
testset,eigen.mutex,5,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,7709651368.125,11061775.08310547,78626.16494140626,83.0128328048
testset,eigen.mutex,5,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,7411598877.25,10824741.16953125,51282.9236328125,86.351138344
testset,eigen.mutex.er,5,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,7712449151.5,11045606.690722656,135392.2853515625,82.982718904
testset,eigen.mutex.er,5,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,7613846866.875,11027770.095898438,125056.176171875,84.0573774592
testset,eigen.mutex.er,5,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,7404292317.5,10782958.79921875,86039.0494140625,86.4363496944
testset,eigen.reflow,9,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,22618108394.8125,16824178.374707032,161.694775390625,56.5918235808
testset,eigen.reflow,9,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,22226406055.375,16472070.929296875,181.355126953125,57.5891575456
testset,eigen.reflow,9,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,22522909485.5625,16733615.590722656,136.310693359375,56.8310235776
testset,eigen.atomicrmi.sva,9,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,25128659703.625,18763216.962939452,47369.13432617187,50.937854032
testset,eigen.atomicrmi.sva,9,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,24777617677.5625,18491750.708984375,46863.23134765625,51.6595266208
testset,eigen.atomicrmi.sva,9,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,24016764035.0625,17981794.882519532,44054.0296875,53.2961059248
testset,eigen.atomicrmi.optsva,9,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,27139793807.5625,20222211.234814454,126855.48393554687,47.1632175648
testset,eigen.atomicrmi.optsva,9,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,27219251122.0,20270398.816992186,108097.90102539063,47.0255406464
testset,eigen.atomicrmi.optsva,9,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,26436070672.0625,19746065.571728516,117819.40126953126,48.4186933776
testset,eigen.glock,9,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1549812130235.0625,1210066116.2359376,154.789453125,0.8259065568
testset,eigen.glock,9,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1541073461410.4375,1203132086.11167,164.897705078125,0.8305898656
testset,eigen.glock,9,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,1535248623575.8125,1198667575.2837892,189.70322265625,0.8337411808
testset,eigen.rwlocks,9,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,15680539104.9375,11253461.693017578,136253.93774414062,81.6298464896
testset,eigen.rwlocks,9,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,15466234754.0,11190271.126416016,94353.1943359375,82.7609318208
testset,eigen.rwlocks,9,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,16039911484.5625,11584710.17861328,112875.22836914062,79.800939128
testset,eigen.rwlocks.er,9,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,15719787229.75,11268505.82319336,184531.12978515626,81.426038488
testset,eigen.rwlocks.er,9,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,15503869788.3125,11148082.641796876,154422.75439453125,82.5600329136
testset,eigen.rwlocks.er,9,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,15969966131.4375,11449507.935986329,175621.94985351563,80.1504517584
testset,eigen.mutex,9,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,15491360952.0625,11216405.792919923,65227.03359375,82.6266978064
testset,eigen.mutex,9,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,15486804569.4375,11101142.242382813,71018.89311523437,82.6510074592
testset,eigen.mutex,9,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,15482628753.0625,11340589.723535156,59808.75678710938,82.6732992448
testset,eigen.mutex.er,9,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,15304779082.625,11159743.245507812,98378.99819335938,83.6340069392
testset,eigen.mutex.er,9,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,15358925570.375,11107261.141796876,124479.90849609375,83.3391628944
testset,eigen.mutex.er,9,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,15625280102.9375,11403955.64580078,101666.06176757812,81.91853148
testset,eigen.reflow,17,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,60040126373.25,22498228.44746094,118.477001953125,42.6381514272
testset,eigen.reflow,17,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,59656684491.6875,22429705.309399415,183.6319091796875,42.912207104
testset,eigen.reflow,17,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,55291218801.625,20769731.903881837,99.651806640625,46.3002996768
testset,eigen.atomicrmi.sva,17,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,63850504393.75,23940197.572436523,50990.36342773437,40.0936535168
testset,eigen.atomicrmi.sva,17,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,62058640638.1875,23213091.68112793,59172.674536132814,41.2513064048
testset,eigen.atomicrmi.sva,17,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,60508941746.125,22663038.519555666,53952.77583007813,42.3077966016
testset,eigen.atomicrmi.optsva,17,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,75296984022.625,28306593.26665039,135332.67880859374,33.9987057008
testset,eigen.atomicrmi.optsva,17,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,76095954887.625,28602021.088793945,129449.91970214844,33.641735672
testset,eigen.atomicrmi.optsva,17,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,75569558207.5,28435308.716381837,113217.64489746094,33.8760747152
testset,eigen.glock,17,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,6109259653352.75,2385652339.653516,146.6566162109375,0.4190360448
testset,eigen.glock,17,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,6098004774597.125,2381249615.2238283,112.2947021484375,0.4198094448
testset,eigen.glock,17,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,6082319748700.1875,2375119981.956128,96.7265869140625,0.4208920448
testset,eigen.rwlocks,17,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,33406295796.0625,12090624.253198242,126433.89931640626,76.6322616432
testset,eigen.rwlocks,17,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,32894897558.0,12048504.87019043,99217.74697265626,77.8236197728
testset,eigen.rwlocks,17,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,32422162280.8125,11795007.944946289,110141.337109375,78.9583365184
testset,eigen.rwlocks.er,17,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,32978965627.375,11836505.94001465,189768.45336914062,77.6252363072
testset,eigen.rwlocks.er,17,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,33354212284.375,12010579.389257813,171699.2932373047,76.7519250096
testset,eigen.rwlocks.er,17,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,32745033257.875,11791663.181835938,168271.2581298828,78.1797953856
testset,eigen.mutex,17,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,32346519593.0,11726096.769995118,73910.43894042968,79.1429814464
testset,eigen.mutex,17,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,33109895665.9375,12092252.386376953,92852.17631835937,77.3182744464
testset,eigen.mutex,17,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,32159463423.625,11641977.318041991,71719.45952148437,79.6033181984
testset,eigen.mutex.er,17,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,33094305178.8125,11937177.389916992,118390.04440917968,77.3546985248
testset,eigen.mutex.er,17,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,33194507659.8125,11873789.94645996,133971.4328125,77.1211920432
testset,eigen.mutex.er,17,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,31694045392.9375,11595647.61328125,100032.61796875,80.772270256
testset,eigen.reflow,25,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,113873997658.75,28620317.34342448,637.1956217447937,33.7214823312
testset,eigen.reflow,25,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,106165512762.375,26754383.509195965,84.24417317708125,36.1699378656
testset,eigen.reflow,25,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,92262178059.8125,23200074.620572917,93.30515950520625,41.6205218736
testset,eigen.atomicrmi.sva,25,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,121368414612.1875,30448339.2613444,56274.80455729167,31.63920376
testset,eigen.atomicrmi.sva,25,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,110971320860.4375,27992655.011653647,57004.03958333333,34.6035351312
testset,eigen.atomicrmi.sva,25,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,119836270698.5625,30047520.89441732,52514.82080078125,32.0437208
testset,eigen.atomicrmi.optsva,25,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,155638408198.75,39146637.78292643,168888.1930501302,24.6725730784
testset,eigen.atomicrmi.optsva,25,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,152203130873.375,38590351.22657878,129416.45522460938,25.2294415888
testset,eigen.atomicrmi.optsva,25,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,164824617302.0,41714912.901985675,134926.00143229167,23.297490768
testset,eigen.glock,25,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,13691902706444.188,3564758845.0181804,121.56048177083125,0.2804577328
testset,eigen.glock,25,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,13656565118825.0,3555575141.492676,91.91569010416875,0.2811834432
testset,eigen.glock,25,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,13629158843629.688,3548474436.1703777,82.68795572916875,0.2817488624
testset,eigen.rwlocks,25,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,54439830585.0,13161319.585302735,143449.78045247396,70.5365898224
testset,eigen.rwlocks,25,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,53182259844.4375,12949762.72578125,123534.12620442708,72.2045285632
testset,eigen.rwlocks,25,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,98165623895.8125,24221382.83318685,101716.58623046875,39.117563232
testset,eigen.rwlocks.er,25,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,54270214647.75,13078752.186360678,171111.57763671875,70.757044632
testset,eigen.rwlocks.er,25,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,53343873506.4375,12960668.416048177,168671.72213541667,71.9857735776
testset,eigen.rwlocks.er,25,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,100487854425.875,24587234.61686198,180569.62592773436,38.2135733904
testset,eigen.mutex,25,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,53285492509.125,12975151.420458984,72802.94204101563,72.0646430992
testset,eigen.mutex,25,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,52385962901.375,12849261.21031901,71738.63299153646,73.3020791696
testset,eigen.mutex,25,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,93213767003.0,23031231.392089844,67672.67532552083,41.1956315408
testset,eigen.mutex.er,25,16,10,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,56116637593.0,13089504.958154297,137177.04379882812,68.4289038816
testset,eigen.mutex.er,25,16,10,10,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,53227018045.5625,12981414.286311848,135391.40185546875,72.1438123152
testset,eigen.mutex.er,25,16,10,20,50,5,0,0,5,5,1,1,1,1,10,10,10,10,3840,0,0,3840,0,3840,83990624668.9375,20461405.216162108,103530.28238932292,45.7193885056
testset,eigen.rwlocks,9,4,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,320,0,0,320,0,320,228274294385.25,709834727.809375,574150.61875,1.401822316
testset,eigen.rwlocks,9,16,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,1280,0,0,1280,0,1280,407749747521.3125,317526730.90615237,134090.5294921875,3.1391803616
testset,eigen.atomicrmi.optsva,17,16,5,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,329722838172.0625,127956667.84128419,123855.29147949218,7.7640967008
testset,eigen.atomicrmi.optsva,17,16,10,5,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,567707787133.5625,220780334.1970703,135076.73671875,4.509362136
testset,eigen.atomicrmi.optsva,17,16,10,20,50,5,9,1,9,1,1,1,1,1,10,10,10,10,2560,0,0,2560,0,2560,420580439936.375,163466461.4090088,112095.34948730469,6.0868261024
testset,eigen.reflow,5,12,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,480,0,0,480,0,480,7814360981.333333,14951233.932291666,343.78315972222504,61.4253681324
testset,eigen.reflow,5,16,3,5,50,5,0,0,5,5,1,1,1,1,10,10,10,10,640,0,0,640,0,640,7608794422.8125,10967585.70048828,256.63681640625,84.1131938176

